New Results for Pearson Type III Family of Distributions and Application in Wireless Power Transfer

Pearson and log Pearson type III distributions have been considered in several scientific fields, as in hydrology and seismology. In this paper, we present new results for these distributions and we utilize them, for first time in the literature, to investigate the statistical behavior of wireless power transfer (WPT), assuming that the harvested energy follows a well-established nonlinear energy harvesting model based on the logistic function. Specifically, we present new closed-form expressions for the statistical properties of a general form of Pearson and log Pearson type III distributions and we utilize them to introduce a new member of the Pearson type III family, the logit Pearson type III distribution, through which the logit gamma distribution is also defined. Moreover, we derive closed-form expressions for the probability density function, the cumulative distribution function and moments of the distributions of the sum, the log sum and the logit sum of Pearson type III random variables. Furthermore, taking into account that Pearson type III family of distributions is closely related to the considered nonlinear harvesting model the statistical properties of the distribution of the harvested power and derived, for both single input single output and multiple input single output scenarios.

==> data/cdf/cdf11.dat <==
   1.0000000e-03   2.0594005e-03
   2.0000000e-03   4.8211027e-03
   3.0000000e-03   7.8624782e-03
   4.0000000e-03   1.1077131e-02
   5.0000000e-03   1.4413235e-02
   6.0000000e-03   1.7840097e-02
   7.0000000e-03   2.1337504e-02
   8.0000000e-03   2.4891213e-02
   9.0000000e-03   2.8490701e-02
   1.0000000e-02   3.2127909e-02
   1.1000000e-02   3.5796500e-02
   1.2000000e-02   3.9491379e-02
   1.3000000e-02   4.3208378e-02
   1.4000000e-02   4.6944033e-02
   1.5000000e-02   5.0695434e-02
   1.6000000e-02   5.4460106e-02
   1.7000000e-02   5.8235925e-02
   1.8000000e-02   6.2021057e-02
   1.9000000e-02   6.5813902e-02
   2.0000000e-02   6.9613058e-02
   2.1000000e-02   7.3417288e-02
   2.2000000e-02   7.7225498e-02
   2.3000000e-02   8.1036711e-02
   2.4000000e-02   8.4850057e-02
   2.5000000e-02   8.8664753e-02
   2.6000000e-02   9.2480093e-02
   2.7000000e-02   9.6295441e-02
   2.8000000e-02   1.0011022e-01
   2.9000000e-02   1.0392390e-01
   3.0000000e-02   1.0773602e-01
   3.1000000e-02   1.1154612e-01
   3.2000000e-02   1.1535382e-01
   3.3000000e-02   1.1915874e-01
   3.4000000e-02   1.2296055e-01
   3.5000000e-02   1.2675894e-01
   3.6000000e-02   1.3055363e-01
   3.7000000e-02   1.3434434e-01
   3.8000000e-02   1.3813084e-01
   3.9000000e-02   1.4191289e-01
   4.0000000e-02   1.4569029e-01
   4.1000000e-02   1.4946285e-01
   4.2000000e-02   1.5323038e-01
   4.3000000e-02   1.5699271e-01
   4.4000000e-02   1.6074968e-01
   4.5000000e-02   1.6450116e-01
   4.6000000e-02   1.6824699e-01
   4.7000000e-02   1.7198706e-01
   4.8000000e-02   1.7572124e-01
   4.9000000e-02   1.7944942e-01
   5.0000000e-02   1.8317149e-01
   5.1000000e-02   1.8688736e-01
   5.2000000e-02   1.9059694e-01
   5.3000000e-02   1.9430013e-01
   5.4000000e-02   1.9799685e-01
   5.5000000e-02   2.0168703e-01
   5.6000000e-02   2.0537060e-01
   5.7000000e-02   2.0904748e-01
   5.8000000e-02   2.1271761e-01
   5.9000000e-02   2.1638093e-01
   6.0000000e-02   2.2003738e-01
   6.1000000e-02   2.2368692e-01
   6.2000000e-02   2.2732948e-01
   6.3000000e-02   2.3096502e-01
   6.4000000e-02   2.3459349e-01
   6.5000000e-02   2.3821485e-01
   6.6000000e-02   2.4182906e-01
   6.7000000e-02   2.4543608e-01
   6.8000000e-02   2.4903587e-01
   6.9000000e-02   2.5262840e-01
   7.0000000e-02   2.5621363e-01
   7.1000000e-02   2.5979154e-01
   7.2000000e-02   2.6336208e-01
   7.3000000e-02   2.6692525e-01
   7.4000000e-02   2.7048100e-01
   7.5000000e-02   2.7402930e-01
   7.6000000e-02   2.7757015e-01
   7.7000000e-02   2.8110351e-01
   7.8000000e-02   2.8462936e-01
   7.9000000e-02   2.8814768e-01
   8.0000000e-02   2.9165845e-01
   8.1000000e-02   2.9516164e-01
   8.2000000e-02   2.9865725e-01
   8.3000000e-02   3.0214525e-01
   8.4000000e-02   3.0562563e-01
   8.5000000e-02   3.0909836e-01
   8.6000000e-02   3.1256344e-01
   8.7000000e-02   3.1602085e-01
   8.8000000e-02   3.1947058e-01
   8.9000000e-02   3.2291260e-01
   9.0000000e-02   3.2634691e-01
   9.1000000e-02   3.2977350e-01
   9.2000000e-02   3.3319235e-01
   9.3000000e-02   3.3660345e-01
   9.4000000e-02   3.4000678e-01
   9.5000000e-02   3.4340235e-01
   9.6000000e-02   3.4679013e-01
   9.7000000e-02   3.5017012e-01
   9.8000000e-02   3.5354231e-01
   9.9000000e-02   3.5690668e-01
   1.0000000e-01   3.6026323e-01
   1.0100000e-01   3.6361195e-01
   1.0200000e-01   3.6695283e-01
   1.0300000e-01   3.7028585e-01
   1.0400000e-01   3.7361103e-01
   1.0500000e-01   3.7692833e-01
   1.0600000e-01   3.8023776e-01
   1.0700000e-01   3.8353931e-01
   1.0800000e-01   3.8683297e-01
   1.0900000e-01   3.9011873e-01
   1.1000000e-01   3.9339659e-01
   1.1100000e-01   3.9666653e-01
   1.1200000e-01   3.9992855e-01
   1.1300000e-01   4.0318265e-01
   1.1400000e-01   4.0642882e-01
   1.1500000e-01   4.0966704e-01
   1.1600000e-01   4.1289732e-01
   1.1700000e-01   4.1611965e-01
   1.1800000e-01   4.1933401e-01
   1.1900000e-01   4.2254041e-01
   1.2000000e-01   4.2573883e-01
   1.2100000e-01   4.2892927e-01
   1.2200000e-01   4.3211173e-01
   1.2300000e-01   4.3528619e-01
   1.2400000e-01   4.3845266e-01
   1.2500000e-01   4.4161112e-01
   1.2600000e-01   4.4476156e-01
   1.2700000e-01   4.4790399e-01
   1.2800000e-01   4.5103840e-01
   1.2900000e-01   4.5416477e-01
   1.3000000e-01   4.5728311e-01
   1.3100000e-01   4.6039340e-01
   1.3200000e-01   4.6349565e-01
   1.3300000e-01   4.6658983e-01
   1.3400000e-01   4.6967596e-01
   1.3500000e-01   4.7275402e-01
   1.3600000e-01   4.7582400e-01
   1.3700000e-01   4.7888590e-01
   1.3800000e-01   4.8193972e-01
   1.3900000e-01   4.8498544e-01
   1.4000000e-01   4.8802306e-01
   1.4100000e-01   4.9105257e-01
   1.4200000e-01   4.9407397e-01
   1.4300000e-01   4.9708725e-01
   1.4400000e-01   5.0009240e-01
   1.4500000e-01   5.0308942e-01
   1.4600000e-01   5.0607830e-01
   1.4700000e-01   5.0905904e-01
   1.4800000e-01   5.1203162e-01
   1.4900000e-01   5.1499604e-01
   1.5000000e-01   5.1795230e-01
   1.5100000e-01   5.2090038e-01
   1.5200000e-01   5.2384028e-01
   1.5300000e-01   5.2677200e-01
   1.5400000e-01   5.2969551e-01
   1.5500000e-01   5.3261083e-01
   1.5600000e-01   5.3551794e-01
   1.5700000e-01   5.3841683e-01
   1.5800000e-01   5.4130751e-01
   1.5900000e-01   5.4418994e-01
   1.6000000e-01   5.4706415e-01
   1.6100000e-01   5.4993010e-01
   1.6200000e-01   5.5278781e-01
   1.6300000e-01   5.5563725e-01
   1.6400000e-01   5.5847843e-01
   1.6500000e-01   5.6131133e-01
   1.6600000e-01   5.6413594e-01
   1.6700000e-01   5.6695227e-01
   1.6800000e-01   5.6976030e-01
   1.6900000e-01   5.7256002e-01
   1.7000000e-01   5.7535142e-01
   1.7100000e-01   5.7813451e-01
   1.7200000e-01   5.8090926e-01
   1.7300000e-01   5.8367567e-01
   1.7400000e-01   5.8643374e-01
   1.7500000e-01   5.8918345e-01
   1.7600000e-01   5.9192479e-01
   1.7700000e-01   5.9465776e-01
   1.7800000e-01   5.9738236e-01
   1.7900000e-01   6.0009856e-01
   1.8000000e-01   6.0280636e-01
   1.8100000e-01   6.0550576e-01
   1.8200000e-01   6.0819674e-01
   1.8300000e-01   6.1087930e-01
   1.8400000e-01   6.1355343e-01
   1.8500000e-01   6.1621911e-01
   1.8600000e-01   6.1887634e-01
   1.8700000e-01   6.2152511e-01
   1.8800000e-01   6.2416541e-01
   1.8900000e-01   6.2679724e-01
   1.9000000e-01   6.2942057e-01
   1.9100000e-01   6.3203541e-01
   1.9200000e-01   6.3464174e-01
   1.9300000e-01   6.3723956e-01
   1.9400000e-01   6.3982885e-01
   1.9500000e-01   6.4240960e-01
   1.9600000e-01   6.4498181e-01
   1.9700000e-01   6.4754547e-01
   1.9800000e-01   6.5010056e-01
   1.9900000e-01   6.5264708e-01
   2.0000000e-01   6.5518501e-01
   2.0100000e-01   6.5771435e-01
   2.0200000e-01   6.6023509e-01
   2.0300000e-01   6.6274721e-01
   2.0400000e-01   6.6525071e-01
   2.0500000e-01   6.6774558e-01
   2.0600000e-01   6.7023180e-01
   2.0700000e-01   6.7270937e-01
   2.0800000e-01   6.7517827e-01
   2.0900000e-01   6.7763849e-01
   2.1000000e-01   6.8009003e-01
   2.1100000e-01   6.8253288e-01
   2.1200000e-01   6.8496702e-01
   2.1300000e-01   6.8739244e-01
   2.1400000e-01   6.8980913e-01
   2.1500000e-01   6.9221709e-01
   2.1600000e-01   6.9461630e-01
   2.1700000e-01   6.9700674e-01
   2.1800000e-01   6.9938842e-01
   2.1900000e-01   7.0176131e-01
   2.2000000e-01   7.0412541e-01
   2.2100000e-01   7.0648071e-01
   2.2200000e-01   7.0882719e-01
   2.2300000e-01   7.1116485e-01
   2.2400000e-01   7.1349367e-01
   2.2500000e-01   7.1581365e-01
   2.2600000e-01   7.1812476e-01
   2.2700000e-01   7.2042701e-01
   2.2800000e-01   7.2272037e-01
   2.2900000e-01   7.2500484e-01
   2.3000000e-01   7.2728041e-01
   2.3100000e-01   7.2954706e-01
   2.3200000e-01   7.3180479e-01
   2.3300000e-01   7.3405358e-01
   2.3400000e-01   7.3629342e-01
   2.3500000e-01   7.3852429e-01
   2.3600000e-01   7.4074620e-01
   2.3700000e-01   7.4295912e-01
   2.3800000e-01   7.4516304e-01
   2.3900000e-01   7.4735796e-01
   2.4000000e-01   7.4954386e-01
   2.4100000e-01   7.5172073e-01
   2.4200000e-01   7.5388856e-01
   2.4300000e-01   7.5604733e-01
   2.4400000e-01   7.5819704e-01
   2.4500000e-01   7.6033767e-01
   2.4600000e-01   7.6246921e-01
   2.4700000e-01   7.6459165e-01
   2.4800000e-01   7.6670498e-01
   2.4900000e-01   7.6880919e-01
   2.5000000e-01   7.7090426e-01
   2.5100000e-01   7.7299018e-01
   2.5200000e-01   7.7506694e-01
   2.5300000e-01   7.7713453e-01
   2.5400000e-01   7.7919293e-01
   2.5500000e-01   7.8124215e-01
   2.5600000e-01   7.8328215e-01
   2.5700000e-01   7.8531294e-01
   2.5800000e-01   7.8733449e-01
   2.5900000e-01   7.8934681e-01
   2.6000000e-01   7.9134986e-01
   2.6100000e-01   7.9334366e-01
   2.6200000e-01   7.9532817e-01
   2.6300000e-01   7.9730340e-01
   2.6400000e-01   7.9926932e-01
   2.6500000e-01   8.0122593e-01
   2.6600000e-01   8.0317321e-01
   2.6700000e-01   8.0511116e-01
   2.6800000e-01   8.0703976e-01
   2.6900000e-01   8.0895900e-01
   2.7000000e-01   8.1086886e-01
   2.7100000e-01   8.1276935e-01
   2.7200000e-01   8.1466043e-01
   2.7300000e-01   8.1654211e-01
   2.7400000e-01   8.1841437e-01
   2.7500000e-01   8.2027720e-01
   2.7600000e-01   8.2213059e-01
   2.7700000e-01   8.2397453e-01
   2.7800000e-01   8.2580900e-01
   2.7900000e-01   8.2763399e-01
   2.8000000e-01   8.2944949e-01
   2.8100000e-01   8.3125550e-01
   2.8200000e-01   8.3305199e-01
   2.8300000e-01   8.3483897e-01
   2.8400000e-01   8.3661641e-01
   2.8500000e-01   8.3838430e-01
   2.8600000e-01   8.4014264e-01
   2.8700000e-01   8.4189141e-01
   2.8800000e-01   8.4363061e-01
   2.8900000e-01   8.4536021e-01
   2.9000000e-01   8.4708022e-01
   2.9100000e-01   8.4879062e-01
   2.9200000e-01   8.5049139e-01
   2.9300000e-01   8.5218254e-01
   2.9400000e-01   8.5386404e-01
   2.9500000e-01   8.5553588e-01
   2.9600000e-01   8.5719807e-01
   2.9700000e-01   8.5885058e-01
   2.9800000e-01   8.6049340e-01
   2.9900000e-01   8.6212653e-01
   3.0000000e-01   8.6374996e-01
   3.0100000e-01   8.6536367e-01
   3.0200000e-01   8.6696766e-01
   3.0300000e-01   8.6856191e-01
   3.0400000e-01   8.7014641e-01
   3.0500000e-01   8.7172117e-01
   3.0600000e-01   8.7328616e-01
   3.0700000e-01   8.7484137e-01
   3.0800000e-01   8.7638681e-01
   3.0900000e-01   8.7792245e-01
   3.1000000e-01   8.7944829e-01
   3.1100000e-01   8.8096432e-01
   3.1200000e-01   8.8247053e-01
   3.1300000e-01   8.8396692e-01
   3.1400000e-01   8.8545347e-01
   3.1500000e-01   8.8693017e-01
   3.1600000e-01   8.8839702e-01
   3.1700000e-01   8.8985401e-01
   3.1800000e-01   8.9130114e-01
   3.1900000e-01   8.9273838e-01
   3.2000000e-01   8.9416574e-01
   3.2100000e-01   8.9558321e-01
   3.2200000e-01   8.9699077e-01
   3.2300000e-01   8.9838843e-01
   3.2400000e-01   8.9977618e-01
   3.2500000e-01   9.0115401e-01
   3.2600000e-01   9.0252190e-01
   3.2700000e-01   9.0387987e-01
   3.2800000e-01   9.0522789e-01
   3.2900000e-01   9.0656597e-01
   3.3000000e-01   9.0789409e-01
   3.3100000e-01   9.0921225e-01
   3.3200000e-01   9.1052045e-01
   3.3300000e-01   9.1181868e-01
   3.3400000e-01   9.1310694e-01
   3.3500000e-01   9.1438521e-01
   3.3600000e-01   9.1565351e-01
   3.3700000e-01   9.1691181e-01
   3.3800000e-01   9.1816012e-01
   3.3900000e-01   9.1939843e-01
   3.4000000e-01   9.2062674e-01
   3.4100000e-01   9.2184504e-01
   3.4200000e-01   9.2305334e-01
   3.4300000e-01   9.2425162e-01
   3.4400000e-01   9.2543990e-01
   3.4500000e-01   9.2661815e-01
   3.4600000e-01   9.2778639e-01
   3.4700000e-01   9.2894460e-01
   3.4800000e-01   9.3009280e-01
   3.4900000e-01   9.3123097e-01
   3.5000000e-01   9.3235911e-01
   3.5100000e-01   9.3347723e-01
   3.5200000e-01   9.3458532e-01
   3.5300000e-01   9.3568339e-01
   3.5400000e-01   9.3677143e-01
   3.5500000e-01   9.3784944e-01
   3.5600000e-01   9.3891743e-01
   3.5700000e-01   9.3997540e-01
   3.5800000e-01   9.4102334e-01
   3.5900000e-01   9.4206126e-01
   3.6000000e-01   9.4308916e-01
   3.6100000e-01   9.4410705e-01
   3.6200000e-01   9.4511492e-01
   3.6300000e-01   9.4611278e-01
   3.6400000e-01   9.4710064e-01
   3.6500000e-01   9.4807850e-01
   3.6600000e-01   9.4904635e-01
   3.6700000e-01   9.5000422e-01
   3.6800000e-01   9.5095210e-01
   3.6900000e-01   9.5188999e-01
   3.7000000e-01   9.5281791e-01
   3.7100000e-01   9.5373586e-01
   3.7200000e-01   9.5464385e-01
   3.7300000e-01   9.5554188e-01
   3.7400000e-01   9.5642997e-01
   3.7500000e-01   9.5730812e-01
   3.7600000e-01   9.5817633e-01
   3.7700000e-01   9.5903463e-01
   3.7800000e-01   9.5988302e-01
   3.7900000e-01   9.6072151e-01
   3.8000000e-01   9.6155011e-01
   3.8100000e-01   9.6236883e-01
   3.8200000e-01   9.6317769e-01
   3.8300000e-01   9.6397669e-01
   3.8400000e-01   9.6476585e-01
   3.8500000e-01   9.6554519e-01
   3.8600000e-01   9.6631471e-01
   3.8700000e-01   9.6707444e-01
   3.8800000e-01   9.6782439e-01
   3.8900000e-01   9.6856456e-01
   3.9000000e-01   9.6929499e-01
   3.9100000e-01   9.7001569e-01
   3.9200000e-01   9.7072667e-01
   3.9300000e-01   9.7142796e-01
   3.9400000e-01   9.7211956e-01
   3.9500000e-01   9.7280152e-01
   3.9600000e-01   9.7347383e-01
   3.9700000e-01   9.7413653e-01
   3.9800000e-01   9.7478963e-01
   3.9900000e-01   9.7543317e-01
   4.0000000e-01   9.7606715e-01
   4.0100000e-01   9.7669162e-01
   4.0200000e-01   9.7730658e-01
   4.0300000e-01   9.7791207e-01
   4.0400000e-01   9.7850811e-01
   4.0500000e-01   9.7909474e-01
   4.0600000e-01   9.7967197e-01
   4.0700000e-01   9.8023984e-01
   4.0800000e-01   9.8079837e-01
   4.0900000e-01   9.8134760e-01
   4.1000000e-01   9.8188756e-01
   4.1100000e-01   9.8241828e-01
   4.1200000e-01   9.8293980e-01
   4.1300000e-01   9.8345214e-01
   4.1400000e-01   9.8395535e-01
   4.1500000e-01   9.8444945e-01
   4.1600000e-01   9.8493449e-01
   4.1700000e-01   9.8541050e-01
   4.1800000e-01   9.8587752e-01
   4.1900000e-01   9.8633560e-01
   4.2000000e-01   9.8678477e-01
   4.2100000e-01   9.8722507e-01
   4.2200000e-01   9.8765655e-01
   4.2300000e-01   9.8807924e-01
   4.2400000e-01   9.8849321e-01
   4.2500000e-01   9.8889849e-01
   4.2600000e-01   9.8929513e-01
   4.2700000e-01   9.8968317e-01
   4.2800000e-01   9.9006267e-01
   4.2900000e-01   9.9043369e-01
   4.3000000e-01   9.9079626e-01
   4.3100000e-01   9.9115044e-01
   4.3200000e-01   9.9149629e-01
   4.3300000e-01   9.9183387e-01
   4.3400000e-01   9.9216323e-01
   4.3500000e-01   9.9248442e-01
   4.3600000e-01   9.9279752e-01
   4.3700000e-01   9.9310257e-01
   4.3800000e-01   9.9339964e-01
   4.3900000e-01   9.9368880e-01
   4.4000000e-01   9.9397011e-01
   4.4100000e-01   9.9424364e-01
   4.4200000e-01   9.9450945e-01
   4.4300000e-01   9.9476762e-01
   4.4400000e-01   9.9501821e-01
   4.4500000e-01   9.9526130e-01
   4.4600000e-01   9.9549696e-01
   4.4700000e-01   9.9572527e-01
   4.4800000e-01   9.9594631e-01
   4.4900000e-01   9.9616015e-01
   4.5000000e-01   9.9636687e-01
   4.5100000e-01   9.9656656e-01
   4.5200000e-01   9.9675931e-01
   4.5300000e-01   9.9694519e-01
   4.5400000e-01   9.9712429e-01
   4.5500000e-01   9.9729671e-01
   4.5600000e-01   9.9746253e-01
   4.5700000e-01   9.9762185e-01
   4.5800000e-01   9.9777477e-01
   4.5900000e-01   9.9792137e-01
   4.6000000e-01   9.9806176e-01
   4.6100000e-01   9.9819605e-01
   4.6200000e-01   9.9832432e-01
   4.6300000e-01   9.9844669e-01
   4.6400000e-01   9.9856327e-01
   4.6500000e-01   9.9867416e-01
   4.6600000e-01   9.9877948e-01
   4.6700000e-01   9.9887933e-01
   4.6800000e-01   9.9897384e-01
   4.6900000e-01   9.9906312e-01
   4.7000000e-01   9.9914729e-01
   4.7100000e-01   9.9922648e-01
   4.7200000e-01   9.9930081e-01
   4.7300000e-01   9.9937041e-01
   4.7400000e-01   9.9943540e-01
   4.7500000e-01   9.9949592e-01
   4.7600000e-01   9.9955211e-01
   4.7700000e-01   9.9960410e-01
   4.7800000e-01   9.9965204e-01
   4.7900000e-01   9.9969606e-01
   4.8000000e-01   9.9973631e-01
   4.8100000e-01   9.9977294e-01
   4.8200000e-01   9.9980610e-01
   4.8300000e-01   9.9983594e-01
   4.8400000e-01   9.9986263e-01
   4.8500000e-01   9.9988631e-01
   4.8600000e-01   9.9990716e-01
   4.8700000e-01   9.9992534e-01
   4.8800000e-01   9.9994102e-01
   4.8900000e-01   9.9995437e-01
   4.9000000e-01   9.9996557e-01
   4.9100000e-01   9.9997479e-01
   4.9200000e-01   9.9998221e-01
   4.9300000e-01   9.9998803e-01
   4.9400000e-01   9.9999243e-01
   4.9500000e-01   9.9999560e-01
   4.9600000e-01   9.9999774e-01
   4.9700000e-01   9.9999904e-01
   4.9800000e-01   9.9999971e-01
   4.9900000e-01   9.9999996e-01


==> data/cdf/cdf12.dat <==
   1.0000000e-03   3.5977845e-04
   2.0000000e-03   9.2572708e-04
   3.0000000e-03   1.6025919e-03
   4.0000000e-03   2.3608594e-03
   5.0000000e-03   3.1846069e-03
   6.0000000e-03   4.0636303e-03
   7.0000000e-03   4.9907483e-03
   8.0000000e-03   5.9605947e-03
   9.0000000e-03   6.9689881e-03
   1.0000000e-02   8.0125673e-03
   1.1000000e-02   9.0885653e-03
   1.2000000e-02   1.0194660e-02
   1.3000000e-02   1.1328872e-02
   1.4000000e-02   1.2489491e-02
   1.5000000e-02   1.3675027e-02
   1.6000000e-02   1.4884163e-02
   1.7000000e-02   1.6115730e-02
   1.8000000e-02   1.7368685e-02
   1.9000000e-02   1.8642083e-02
   2.0000000e-02   1.9935074e-02
   2.1000000e-02   2.1246881e-02
   2.2000000e-02   2.2576793e-02
   2.3000000e-02   2.3924160e-02
   2.4000000e-02   2.5288382e-02
   2.5000000e-02   2.6668903e-02
   2.6000000e-02   2.8065208e-02
   2.7000000e-02   2.9476818e-02
   2.8000000e-02   3.0903287e-02
   2.9000000e-02   3.2344198e-02
   3.0000000e-02   3.3799158e-02
   3.1000000e-02   3.5267800e-02
   3.2000000e-02   3.6749778e-02
   3.3000000e-02   3.8244766e-02
   3.4000000e-02   3.9752456e-02
   3.5000000e-02   4.1272556e-02
   3.6000000e-02   4.2804791e-02
   3.7000000e-02   4.4348897e-02
   3.8000000e-02   4.5904627e-02
   3.9000000e-02   4.7471742e-02
   4.0000000e-02   4.9050018e-02
   4.1000000e-02   5.0639238e-02
   4.2000000e-02   5.2239197e-02
   4.3000000e-02   5.3849699e-02
   4.4000000e-02   5.5470554e-02
   4.5000000e-02   5.7101583e-02
   4.6000000e-02   5.8742612e-02
   4.7000000e-02   6.0393476e-02
   4.8000000e-02   6.2054015e-02
   4.9000000e-02   6.3724075e-02
   5.0000000e-02   6.5403509e-02
   5.1000000e-02   6.7092176e-02
   5.2000000e-02   6.8789937e-02
   5.3000000e-02   7.0496661e-02
   5.4000000e-02   7.2212220e-02
   5.5000000e-02   7.3936491e-02
   5.6000000e-02   7.5669355e-02
   5.7000000e-02   7.7410697e-02
   5.8000000e-02   7.9160406e-02
   5.9000000e-02   8.0918373e-02
   6.0000000e-02   8.2684494e-02
   6.1000000e-02   8.4458669e-02
   6.2000000e-02   8.6240797e-02
   6.3000000e-02   8.8030785e-02
   6.4000000e-02   8.9828540e-02
   6.5000000e-02   9.1633971e-02
   6.6000000e-02   9.3446992e-02
   6.7000000e-02   9.5267517e-02
   6.8000000e-02   9.7095463e-02
   6.9000000e-02   9.8930751e-02
   7.0000000e-02   1.0077330e-01
   7.1000000e-02   1.0262304e-01
   7.2000000e-02   1.0447989e-01
   7.3000000e-02   1.0634378e-01
   7.4000000e-02   1.0821463e-01
   7.5000000e-02   1.1009239e-01
   7.6000000e-02   1.1197698e-01
   7.7000000e-02   1.1386833e-01
   7.8000000e-02   1.1576639e-01
   7.9000000e-02   1.1767109e-01
   8.0000000e-02   1.1958236e-01
   8.1000000e-02   1.2150016e-01
   8.2000000e-02   1.2342441e-01
   8.3000000e-02   1.2535506e-01
   8.4000000e-02   1.2729206e-01
   8.5000000e-02   1.2923535e-01
   8.6000000e-02   1.3118487e-01
   8.7000000e-02   1.3314058e-01
   8.8000000e-02   1.3510242e-01
   8.9000000e-02   1.3707034e-01
   9.0000000e-02   1.3904429e-01
   9.1000000e-02   1.4102422e-01
   9.2000000e-02   1.4301008e-01
   9.3000000e-02   1.4500183e-01
   9.4000000e-02   1.4699942e-01
   9.5000000e-02   1.4900280e-01
   9.6000000e-02   1.5101193e-01
   9.7000000e-02   1.5302676e-01
   9.8000000e-02   1.5504726e-01
   9.9000000e-02   1.5707338e-01
   1.0000000e-01   1.5910507e-01
   1.0100000e-01   1.6114230e-01
   1.0200000e-01   1.6318502e-01
   1.0300000e-01   1.6523320e-01
   1.0400000e-01   1.6728679e-01
   1.0500000e-01   1.6934576e-01
   1.0600000e-01   1.7141007e-01
   1.0700000e-01   1.7347968e-01
   1.0800000e-01   1.7555455e-01
   1.0900000e-01   1.7763465e-01
   1.1000000e-01   1.7971994e-01
   1.1100000e-01   1.8181039e-01
   1.1200000e-01   1.8390595e-01
   1.1300000e-01   1.8600660e-01
   1.1400000e-01   1.8811230e-01
   1.1500000e-01   1.9022301e-01
   1.1600000e-01   1.9233871e-01
   1.1700000e-01   1.9445936e-01
   1.1800000e-01   1.9658492e-01
   1.1900000e-01   1.9871537e-01
   1.2000000e-01   2.0085066e-01
   1.2100000e-01   2.0299078e-01
   1.2200000e-01   2.0513569e-01
   1.2300000e-01   2.0728535e-01
   1.2400000e-01   2.0943975e-01
   1.2500000e-01   2.1159883e-01
   1.2600000e-01   2.1376259e-01
   1.2700000e-01   2.1593097e-01
   1.2800000e-01   2.1810397e-01
   1.2900000e-01   2.2028154e-01
   1.3000000e-01   2.2246366e-01
   1.3100000e-01   2.2465030e-01
   1.3200000e-01   2.2684142e-01
   1.3300000e-01   2.2903701e-01
   1.3400000e-01   2.3123703e-01
   1.3500000e-01   2.3344146e-01
   1.3600000e-01   2.3565026e-01
   1.3700000e-01   2.3786341e-01
   1.3800000e-01   2.4008089e-01
   1.3900000e-01   2.4230266e-01
   1.4000000e-01   2.4452869e-01
   1.4100000e-01   2.4675897e-01
   1.4200000e-01   2.4899346e-01
   1.4300000e-01   2.5123213e-01
   1.4400000e-01   2.5347497e-01
   1.4500000e-01   2.5572194e-01
   1.4600000e-01   2.5797302e-01
   1.4700000e-01   2.6022818e-01
   1.4800000e-01   2.6248739e-01
   1.4900000e-01   2.6475063e-01
   1.5000000e-01   2.6701788e-01
   1.5100000e-01   2.6928910e-01
   1.5200000e-01   2.7156428e-01
   1.5300000e-01   2.7384338e-01
   1.5400000e-01   2.7612639e-01
   1.5500000e-01   2.7841327e-01
   1.5600000e-01   2.8070400e-01
   1.5700000e-01   2.8299856e-01
   1.5800000e-01   2.8529691e-01
   1.5900000e-01   2.8759905e-01
   1.6000000e-01   2.8990493e-01
   1.6100000e-01   2.9221454e-01
   1.6200000e-01   2.9452784e-01
   1.6300000e-01   2.9684483e-01
   1.6400000e-01   2.9916546e-01
   1.6500000e-01   3.0148972e-01
   1.6600000e-01   3.0381758e-01
   1.6700000e-01   3.0614901e-01
   1.6800000e-01   3.0848400e-01
   1.6900000e-01   3.1082252e-01
   1.7000000e-01   3.1316453e-01
   1.7100000e-01   3.1551002e-01
   1.7200000e-01   3.1785897e-01
   1.7300000e-01   3.2021134e-01
   1.7400000e-01   3.2256712e-01
   1.7500000e-01   3.2492627e-01
   1.7600000e-01   3.2728878e-01
   1.7700000e-01   3.2965462e-01
   1.7800000e-01   3.3202376e-01
   1.7900000e-01   3.3439618e-01
   1.8000000e-01   3.3677186e-01
   1.8100000e-01   3.3915076e-01
   1.8200000e-01   3.4153287e-01
   1.8300000e-01   3.4391816e-01
   1.8400000e-01   3.4630660e-01
   1.8500000e-01   3.4869818e-01
   1.8600000e-01   3.5109286e-01
   1.8700000e-01   3.5349061e-01
   1.8800000e-01   3.5589143e-01
   1.8900000e-01   3.5829527e-01
   1.9000000e-01   3.6070212e-01
   1.9100000e-01   3.6311194e-01
   1.9200000e-01   3.6552472e-01
   1.9300000e-01   3.6794043e-01
   1.9400000e-01   3.7035904e-01
   1.9500000e-01   3.7278052e-01
   1.9600000e-01   3.7520486e-01
   1.9700000e-01   3.7763202e-01
   1.9800000e-01   3.8006198e-01
   1.9900000e-01   3.8249471e-01
   2.0000000e-01   3.8493019e-01
   2.0100000e-01   3.8736839e-01
   2.0200000e-01   3.8980929e-01
   2.0300000e-01   3.9225286e-01
   2.0400000e-01   3.9469906e-01
   2.0500000e-01   3.9714788e-01
   2.0600000e-01   3.9959929e-01
   2.0700000e-01   4.0205326e-01
   2.0800000e-01   4.0450977e-01
   2.0900000e-01   4.0696878e-01
   2.1000000e-01   4.0943028e-01
   2.1100000e-01   4.1189422e-01
   2.1200000e-01   4.1436060e-01
   2.1300000e-01   4.1682937e-01
   2.1400000e-01   4.1930051e-01
   2.1500000e-01   4.2177399e-01
   2.1600000e-01   4.2424978e-01
   2.1700000e-01   4.2672787e-01
   2.1800000e-01   4.2920821e-01
   2.1900000e-01   4.3169077e-01
   2.2000000e-01   4.3417554e-01
   2.2100000e-01   4.3666248e-01
   2.2200000e-01   4.3915157e-01
   2.2300000e-01   4.4164276e-01
   2.2400000e-01   4.4413604e-01
   2.2500000e-01   4.4663138e-01
   2.2600000e-01   4.4912874e-01
   2.2700000e-01   4.5162809e-01
   2.2800000e-01   4.5412941e-01
   2.2900000e-01   4.5663267e-01
   2.3000000e-01   4.5913782e-01
   2.3100000e-01   4.6164486e-01
   2.3200000e-01   4.6415373e-01
   2.3300000e-01   4.6666442e-01
   2.3400000e-01   4.6917688e-01
   2.3500000e-01   4.7169110e-01
   2.3600000e-01   4.7420703e-01
   2.3700000e-01   4.7672465e-01
   2.3800000e-01   4.7924392e-01
   2.3900000e-01   4.8176481e-01
   2.4000000e-01   4.8428729e-01
   2.4100000e-01   4.8681133e-01
   2.4200000e-01   4.8933689e-01
   2.4300000e-01   4.9186394e-01
   2.4400000e-01   4.9439244e-01
   2.4500000e-01   4.9692237e-01
   2.4600000e-01   4.9945369e-01
   2.4700000e-01   5.0198635e-01
   2.4800000e-01   5.0452034e-01
   2.4900000e-01   5.0705562e-01
   2.5000000e-01   5.0959214e-01
   2.5100000e-01   5.1212988e-01
   2.5200000e-01   5.1466879e-01
   2.5300000e-01   5.1720885e-01
   2.5400000e-01   5.1975002e-01
   2.5500000e-01   5.2229226e-01
   2.5600000e-01   5.2483553e-01
   2.5700000e-01   5.2737980e-01
   2.5800000e-01   5.2992503e-01
   2.5900000e-01   5.3247118e-01
   2.6000000e-01   5.3501822e-01
   2.6100000e-01   5.3756610e-01
   2.6200000e-01   5.4011480e-01
   2.6300000e-01   5.4266426e-01
   2.6400000e-01   5.4521445e-01
   2.6500000e-01   5.4776533e-01
   2.6600000e-01   5.5031687e-01
   2.6700000e-01   5.5286901e-01
   2.6800000e-01   5.5542173e-01
   2.6900000e-01   5.5797498e-01
   2.7000000e-01   5.6052872e-01
   2.7100000e-01   5.6308290e-01
   2.7200000e-01   5.6563750e-01
   2.7300000e-01   5.6819245e-01
   2.7400000e-01   5.7074773e-01
   2.7500000e-01   5.7330329e-01
   2.7600000e-01   5.7585908e-01
   2.7700000e-01   5.7841507e-01
   2.7800000e-01   5.8097121e-01
   2.7900000e-01   5.8352745e-01
   2.8000000e-01   5.8608375e-01
   2.8100000e-01   5.8864007e-01
   2.8200000e-01   5.9119635e-01
   2.8300000e-01   5.9375256e-01
   2.8400000e-01   5.9630865e-01
   2.8500000e-01   5.9886457e-01
   2.8600000e-01   6.0142027e-01
   2.8700000e-01   6.0397571e-01
   2.8800000e-01   6.0653084e-01
   2.8900000e-01   6.0908561e-01
   2.9000000e-01   6.1163998e-01
   2.9100000e-01   6.1419388e-01
   2.9200000e-01   6.1674728e-01
   2.9300000e-01   6.1930012e-01
   2.9400000e-01   6.2185236e-01
   2.9500000e-01   6.2440393e-01
   2.9600000e-01   6.2695480e-01
   2.9700000e-01   6.2950491e-01
   2.9800000e-01   6.3205420e-01
   2.9900000e-01   6.3460263e-01
   3.0000000e-01   6.3715014e-01
   3.0100000e-01   6.3969667e-01
   3.0200000e-01   6.4224218e-01
   3.0300000e-01   6.4478661e-01
   3.0400000e-01   6.4732989e-01
   3.0500000e-01   6.4987199e-01
   3.0600000e-01   6.5241284e-01
   3.0700000e-01   6.5495238e-01
   3.0800000e-01   6.5749055e-01
   3.0900000e-01   6.6002731e-01
   3.1000000e-01   6.6256259e-01
   3.1100000e-01   6.6509633e-01
   3.1200000e-01   6.6762847e-01
   3.1300000e-01   6.7015895e-01
   3.1400000e-01   6.7268772e-01
   3.1500000e-01   6.7521470e-01
   3.1600000e-01   6.7773985e-01
   3.1700000e-01   6.8026309e-01
   3.1800000e-01   6.8278437e-01
   3.1900000e-01   6.8530361e-01
   3.2000000e-01   6.8782077e-01
   3.2100000e-01   6.9033576e-01
   3.2200000e-01   6.9284853e-01
   3.2300000e-01   6.9535901e-01
   3.2400000e-01   6.9786713e-01
   3.2500000e-01   7.0037284e-01
   3.2600000e-01   7.0287605e-01
   3.2700000e-01   7.0537670e-01
   3.2800000e-01   7.0787472e-01
   3.2900000e-01   7.1037004e-01
   3.3000000e-01   7.1286260e-01
   3.3100000e-01   7.1535231e-01
   3.3200000e-01   7.1783911e-01
   3.3300000e-01   7.2032293e-01
   3.3400000e-01   7.2280369e-01
   3.3500000e-01   7.2528132e-01
   3.3600000e-01   7.2775574e-01
   3.3700000e-01   7.3022689e-01
   3.3800000e-01   7.3269467e-01
   3.3900000e-01   7.3515902e-01
   3.4000000e-01   7.3761986e-01
   3.4100000e-01   7.4007710e-01
   3.4200000e-01   7.4253068e-01
   3.4300000e-01   7.4498051e-01
   3.4400000e-01   7.4742651e-01
   3.4500000e-01   7.4986860e-01
   3.4600000e-01   7.5230669e-01
   3.4700000e-01   7.5474071e-01
   3.4800000e-01   7.5717056e-01
   3.4900000e-01   7.5959617e-01
   3.5000000e-01   7.6201745e-01
   3.5100000e-01   7.6443432e-01
   3.5200000e-01   7.6684668e-01
   3.5300000e-01   7.6925444e-01
   3.5400000e-01   7.7165753e-01
   3.5500000e-01   7.7405584e-01
   3.5600000e-01   7.7644929e-01
   3.5700000e-01   7.7883779e-01
   3.5800000e-01   7.8122124e-01
   3.5900000e-01   7.8359955e-01
   3.6000000e-01   7.8597262e-01
   3.6100000e-01   7.8834037e-01
   3.6200000e-01   7.9070269e-01
   3.6300000e-01   7.9305949e-01
   3.6400000e-01   7.9541066e-01
   3.6500000e-01   7.9775612e-01
   3.6600000e-01   8.0009575e-01
   3.6700000e-01   8.0242946e-01
   3.6800000e-01   8.0475715e-01
   3.6900000e-01   8.0707870e-01
   3.7000000e-01   8.0939403e-01
   3.7100000e-01   8.1170302e-01
   3.7200000e-01   8.1400556e-01
   3.7300000e-01   8.1630155e-01
   3.7400000e-01   8.1859088e-01
   3.7500000e-01   8.2087345e-01
   3.7600000e-01   8.2314913e-01
   3.7700000e-01   8.2541781e-01
   3.7800000e-01   8.2767939e-01
   3.7900000e-01   8.2993375e-01
   3.8000000e-01   8.3218077e-01
   3.8100000e-01   8.3442035e-01
   3.8200000e-01   8.3665235e-01
   3.8300000e-01   8.3887666e-01
   3.8400000e-01   8.4109316e-01
   3.8500000e-01   8.4330173e-01
   3.8600000e-01   8.4550224e-01
   3.8700000e-01   8.4769458e-01
   3.8800000e-01   8.4987861e-01
   3.8900000e-01   8.5205421e-01
   3.9000000e-01   8.5422126e-01
   3.9100000e-01   8.5637962e-01
   3.9200000e-01   8.5852916e-01
   3.9300000e-01   8.6066975e-01
   3.9400000e-01   8.6280126e-01
   3.9500000e-01   8.6492355e-01
   3.9600000e-01   8.6703649e-01
   3.9700000e-01   8.6913993e-01
   3.9800000e-01   8.7123375e-01
   3.9900000e-01   8.7331779e-01
   4.0000000e-01   8.7539193e-01
   4.0100000e-01   8.7745601e-01
   4.0200000e-01   8.7950989e-01
   4.0300000e-01   8.8155342e-01
   4.0400000e-01   8.8358646e-01
   4.0500000e-01   8.8560885e-01
   4.0600000e-01   8.8762045e-01
   4.0700000e-01   8.8962111e-01
   4.0800000e-01   8.9161066e-01
   4.0900000e-01   8.9358895e-01
   4.1000000e-01   8.9555583e-01
   4.1100000e-01   8.9751114e-01
   4.1200000e-01   8.9945472e-01
   4.1300000e-01   9.0138640e-01
   4.1400000e-01   9.0330601e-01
   4.1500000e-01   9.0521340e-01
   4.1600000e-01   9.0710840e-01
   4.1700000e-01   9.0899083e-01
   4.1800000e-01   9.1086053e-01
   4.1900000e-01   9.1271732e-01
   4.2000000e-01   9.1456103e-01
   4.2100000e-01   9.1639148e-01
   4.2200000e-01   9.1820850e-01
   4.2300000e-01   9.2001189e-01
   4.2400000e-01   9.2180148e-01
   4.2500000e-01   9.2357709e-01
   4.2600000e-01   9.2533852e-01
   4.2700000e-01   9.2708560e-01
   4.2800000e-01   9.2881813e-01
   4.2900000e-01   9.3053591e-01
   4.3000000e-01   9.3223875e-01
   4.3100000e-01   9.3392646e-01
   4.3200000e-01   9.3559884e-01
   4.3300000e-01   9.3725569e-01
   4.3400000e-01   9.3889680e-01
   4.3500000e-01   9.4052196e-01
   4.3600000e-01   9.4213098e-01
   4.3700000e-01   9.4372364e-01
   4.3800000e-01   9.4529973e-01
   4.3900000e-01   9.4685903e-01
   4.4000000e-01   9.4840133e-01
   4.4100000e-01   9.4992641e-01
   4.4200000e-01   9.5143404e-01
   4.4300000e-01   9.5292401e-01
   4.4400000e-01   9.5439609e-01
   4.4500000e-01   9.5585005e-01
   4.4600000e-01   9.5728565e-01
   4.4700000e-01   9.5870267e-01
   4.4800000e-01   9.6010087e-01
   4.4900000e-01   9.6148000e-01
   4.5000000e-01   9.6283984e-01
   4.5100000e-01   9.6418012e-01
   4.5200000e-01   9.6550061e-01
   4.5300000e-01   9.6680106e-01
   4.5400000e-01   9.6808122e-01
   4.5500000e-01   9.6934082e-01
   4.5600000e-01   9.7057961e-01
   4.5700000e-01   9.7179733e-01
   4.5800000e-01   9.7299372e-01
   4.5900000e-01   9.7416851e-01
   4.6000000e-01   9.7532144e-01
   4.6100000e-01   9.7645221e-01
   4.6200000e-01   9.7756057e-01
   4.6300000e-01   9.7864624e-01
   4.6400000e-01   9.7970892e-01
   4.6500000e-01   9.8074834e-01
   4.6600000e-01   9.8176421e-01
   4.6700000e-01   9.8275624e-01
   4.6800000e-01   9.8372412e-01
   4.6900000e-01   9.8466757e-01
   4.7000000e-01   9.8558629e-01
   4.7100000e-01   9.8647996e-01
   4.7200000e-01   9.8734828e-01
   4.7300000e-01   9.8819094e-01
   4.7400000e-01   9.8900762e-01
   4.7500000e-01   9.8979800e-01
   4.7600000e-01   9.9056177e-01
   4.7700000e-01   9.9129859e-01
   4.7800000e-01   9.9200814e-01
   4.7900000e-01   9.9269008e-01
   4.8000000e-01   9.9334407e-01
   4.8100000e-01   9.9396978e-01
   4.8200000e-01   9.9456685e-01
   4.8300000e-01   9.9513494e-01
   4.8400000e-01   9.9567370e-01
   4.8500000e-01   9.9618277e-01
   4.8600000e-01   9.9666179e-01
   4.8700000e-01   9.9711038e-01
   4.8800000e-01   9.9752819e-01
   4.8900000e-01   9.9791484e-01
   4.9000000e-01   9.9826995e-01
   4.9100000e-01   9.9859314e-01
   4.9200000e-01   9.9888402e-01
   4.9300000e-01   9.9914220e-01
   4.9400000e-01   9.9936728e-01
   4.9500000e-01   9.9955887e-01
   4.9600000e-01   9.9971655e-01
   4.9700000e-01   9.9983993e-01
   4.9800000e-01   9.9992857e-01
   4.9900000e-01   9.9998207e-01


==> data/cdf/cdf21.dat <==
   5.0100000e-01   3.5838531e-08
   5.0200000e-01   2.8542495e-07
   5.0300000e-01   9.5900638e-07
   5.0400000e-01   2.2630675e-06
   5.0500000e-01   4.4003917e-06
   5.0600000e-01   7.5701216e-06
   5.0700000e-01   1.1967818e-05
   5.0800000e-01   1.7785519e-05
   5.0900000e-01   2.5211794e-05
   5.1000000e-01   3.4431807e-05
   5.1100000e-01   4.5627363e-05
   5.1200000e-01   5.8976969e-05
   5.1300000e-01   7.4655886e-05
   5.1400000e-01   9.2836180e-05
   5.1500000e-01   1.1368678e-04
   5.1600000e-01   1.3737351e-04
   5.1700000e-01   1.6405916e-04
   5.1800000e-01   1.9390355e-04
   5.1900000e-01   2.2706351e-04
   5.2000000e-01   2.6369302e-04
   5.2100000e-01   3.0394319e-04
   5.2200000e-01   3.4796232e-04
   5.2300000e-01   3.9589597e-04
   5.2400000e-01   4.4788698e-04
   5.2500000e-01   5.0407550e-04
   5.2600000e-01   5.6459909e-04
   5.2700000e-01   6.2959271e-04
   5.2800000e-01   6.9918877e-04
   5.2900000e-01   7.7351719e-04
   5.3000000e-01   8.5270542e-04
   5.3100000e-01   9.3687850e-04
   5.3200000e-01   1.0261591e-03
   5.3300000e-01   1.1206675e-03
   5.3400000e-01   1.2205217e-03
   5.3500000e-01   1.3258374e-03
   5.3600000e-01   1.4367282e-03
   5.3700000e-01   1.5533054e-03
   5.3800000e-01   1.6756781e-03
   5.3900000e-01   1.8039532e-03
   5.4000000e-01   1.9382359e-03
   5.4100000e-01   2.0786288e-03
   5.4200000e-01   2.2252330e-03
   5.4300000e-01   2.3781471e-03
   5.4400000e-01   2.5374682e-03
   5.4500000e-01   2.7032912e-03
   5.4600000e-01   2.8757091e-03
   5.4700000e-01   3.0548132e-03
   5.4800000e-01   3.2406928e-03
   5.4900000e-01   3.4334355e-03
   5.5000000e-01   3.6331271e-03
   5.5100000e-01   3.8398516e-03
   5.5200000e-01   4.0536913e-03
   5.5300000e-01   4.2747268e-03
   5.5400000e-01   4.5030371e-03
   5.5500000e-01   4.7386995e-03
   5.5600000e-01   4.9817897e-03
   5.5700000e-01   5.2323818e-03
   5.5800000e-01   5.4905484e-03
   5.5900000e-01   5.7563605e-03
   5.6000000e-01   6.0298876e-03
   5.6100000e-01   6.3111977e-03
   5.6200000e-01   6.6003574e-03
   5.6300000e-01   6.8974318e-03
   5.6400000e-01   7.2024846e-03
   5.6500000e-01   7.5155781e-03
   5.6600000e-01   7.8367733e-03
   5.6700000e-01   8.1661298e-03
   5.6800000e-01   8.5037058e-03
   5.6900000e-01   8.8495583e-03
   5.7000000e-01   9.2037430e-03
   5.7100000e-01   9.5663144e-03
   5.7200000e-01   9.9373255e-03
   5.7300000e-01   1.0316828e-02
   5.7400000e-01   1.0704874e-02
   5.7500000e-01   1.1101511e-02
   5.7600000e-01   1.1506789e-02
   5.7700000e-01   1.1920755e-02
   5.7800000e-01   1.2343455e-02
   5.7900000e-01   1.2774933e-02
   5.8000000e-01   1.3215235e-02
   5.8100000e-01   1.3664402e-02
   5.8200000e-01   1.4122477e-02
   5.8300000e-01   1.4589501e-02
   5.8400000e-01   1.5065512e-02
   5.8500000e-01   1.5550551e-02
   5.8600000e-01   1.6044654e-02
   5.8700000e-01   1.6547859e-02
   5.8800000e-01   1.7060201e-02
   5.8900000e-01   1.7581716e-02
   5.9000000e-01   1.8112437e-02
   5.9100000e-01   1.8652397e-02
   5.9200000e-01   1.9201629e-02
   5.9300000e-01   1.9760164e-02
   5.9400000e-01   2.0328033e-02
   5.9500000e-01   2.0905264e-02
   5.9600000e-01   2.1491888e-02
   5.9700000e-01   2.2087931e-02
   5.9800000e-01   2.2693421e-02
   5.9900000e-01   2.3308384e-02
   6.0000000e-01   2.3932847e-02
   6.0100000e-01   2.4566833e-02
   6.0200000e-01   2.5210367e-02
   6.0300000e-01   2.5863472e-02
   6.0400000e-01   2.6526170e-02
   6.0500000e-01   2.7198485e-02
   6.0600000e-01   2.7880436e-02
   6.0700000e-01   2.8572044e-02
   6.0800000e-01   2.9273329e-02
   6.0900000e-01   2.9984311e-02
   6.1000000e-01   3.0705007e-02
   6.1100000e-01   3.1435436e-02
   6.1200000e-01   3.2175614e-02
   6.1300000e-01   3.2925558e-02
   6.1400000e-01   3.3685285e-02
   6.1500000e-01   3.4454809e-02
   6.1600000e-01   3.5234146e-02
   6.1700000e-01   3.6023309e-02
   6.1800000e-01   3.6822312e-02
   6.1900000e-01   3.7631169e-02
   6.2000000e-01   3.8449891e-02
   6.2100000e-01   3.9278490e-02
   6.2200000e-01   4.0116978e-02
   6.2300000e-01   4.0965367e-02
   6.2400000e-01   4.1823665e-02
   6.2500000e-01   4.2691884e-02
   6.2600000e-01   4.3570032e-02
   6.2700000e-01   4.4458119e-02
   6.2800000e-01   4.5356152e-02
   6.2900000e-01   4.6264140e-02
   6.3000000e-01   4.7182090e-02
   6.3100000e-01   4.8110009e-02
   6.3200000e-01   4.9047904e-02
   6.3300000e-01   4.9995781e-02
   6.3400000e-01   5.0953646e-02
   6.3500000e-01   5.1921503e-02
   6.3600000e-01   5.2899358e-02
   6.3700000e-01   5.3887216e-02
   6.3800000e-01   5.4885079e-02
   6.3900000e-01   5.5892952e-02
   6.4000000e-01   5.6910839e-02
   6.4100000e-01   5.7938742e-02
   6.4200000e-01   5.8976663e-02
   6.4300000e-01   6.0024605e-02
   6.4400000e-01   6.1082569e-02
   6.4500000e-01   6.2150558e-02
   6.4600000e-01   6.3228572e-02
   6.4700000e-01   6.4316611e-02
   6.4800000e-01   6.5414677e-02
   6.4900000e-01   6.6522770e-02
   6.5000000e-01   6.7640889e-02
   6.5100000e-01   6.8769033e-02
   6.5200000e-01   6.9907203e-02
   6.5300000e-01   7.1055396e-02
   6.5400000e-01   7.2213612e-02
   6.5500000e-01   7.3381849e-02
   6.5600000e-01   7.4560104e-02
   6.5700000e-01   7.5748376e-02
   6.5800000e-01   7.6946662e-02
   6.5900000e-01   7.8154958e-02
   6.6000000e-01   7.9373263e-02
   6.6100000e-01   8.0601573e-02
   6.6200000e-01   8.1839884e-02
   6.6300000e-01   8.3088193e-02
   6.6400000e-01   8.4346495e-02
   6.6500000e-01   8.5614786e-02
   6.6600000e-01   8.6893061e-02
   6.6700000e-01   8.8181317e-02
   6.6800000e-01   8.9479547e-02
   6.6900000e-01   9.0787747e-02
   6.7000000e-01   9.2105911e-02
   6.7100000e-01   9.3434034e-02
   6.7200000e-01   9.4772109e-02
   6.7300000e-01   9.6120132e-02
   6.7400000e-01   9.7478095e-02
   6.7500000e-01   9.8845993e-02
   6.7600000e-01   1.0022382e-01
   6.7700000e-01   1.0161157e-01
   6.7800000e-01   1.0300923e-01
   6.7900000e-01   1.0441679e-01
   6.8000000e-01   1.0583426e-01
   6.8100000e-01   1.0726162e-01
   6.8200000e-01   1.0869886e-01
   6.8300000e-01   1.1014599e-01
   6.8400000e-01   1.1160298e-01
   6.8500000e-01   1.1306983e-01
   6.8600000e-01   1.1454653e-01
   6.8700000e-01   1.1603308e-01
   6.8800000e-01   1.1752947e-01
   6.8900000e-01   1.1903568e-01
   6.9000000e-01   1.2055171e-01
   6.9100000e-01   1.2207755e-01
   6.9200000e-01   1.2361319e-01
   6.9300000e-01   1.2515863e-01
   6.9400000e-01   1.2671384e-01
   6.9500000e-01   1.2827883e-01
   6.9600000e-01   1.2985359e-01
   6.9700000e-01   1.3143809e-01
   6.9800000e-01   1.3303234e-01
   6.9900000e-01   1.3463633e-01
   7.0000000e-01   1.3625004e-01
   7.0100000e-01   1.3787347e-01
   7.0200000e-01   1.3950660e-01
   7.0300000e-01   1.4114942e-01
   7.0400000e-01   1.4280193e-01
   7.0500000e-01   1.4446412e-01
   7.0600000e-01   1.4613596e-01
   7.0700000e-01   1.4781746e-01
   7.0800000e-01   1.4950861e-01
   7.0900000e-01   1.5120938e-01
   7.1000000e-01   1.5291978e-01
   7.1100000e-01   1.5463979e-01
   7.1200000e-01   1.5636939e-01
   7.1300000e-01   1.5810859e-01
   7.1400000e-01   1.5985736e-01
   7.1500000e-01   1.6161570e-01
   7.1600000e-01   1.6338359e-01
   7.1700000e-01   1.6516103e-01
   7.1800000e-01   1.6694801e-01
   7.1900000e-01   1.6874450e-01
   7.2000000e-01   1.7055051e-01
   7.2100000e-01   1.7236601e-01
   7.2200000e-01   1.7419100e-01
   7.2300000e-01   1.7602547e-01
   7.2400000e-01   1.7786941e-01
   7.2500000e-01   1.7972280e-01
   7.2600000e-01   1.8158563e-01
   7.2700000e-01   1.8345789e-01
   7.2800000e-01   1.8533957e-01
   7.2900000e-01   1.8723065e-01
   7.3000000e-01   1.8913114e-01
   7.3100000e-01   1.9104100e-01
   7.3200000e-01   1.9296024e-01
   7.3300000e-01   1.9488884e-01
   7.3400000e-01   1.9682679e-01
   7.3500000e-01   1.9877407e-01
   7.3600000e-01   2.0073068e-01
   7.3700000e-01   2.0269660e-01
   7.3800000e-01   2.0467183e-01
   7.3900000e-01   2.0665634e-01
   7.4000000e-01   2.0865014e-01
   7.4100000e-01   2.1065319e-01
   7.4200000e-01   2.1266551e-01
   7.4300000e-01   2.1468706e-01
   7.4400000e-01   2.1671785e-01
   7.4500000e-01   2.1875785e-01
   7.4600000e-01   2.2080707e-01
   7.4700000e-01   2.2286547e-01
   7.4800000e-01   2.2493306e-01
   7.4900000e-01   2.2700982e-01
   7.5000000e-01   2.2909574e-01
   7.5100000e-01   2.3119081e-01
   7.5200000e-01   2.3329502e-01
   7.5300000e-01   2.3540835e-01
   7.5400000e-01   2.3753079e-01
   7.5500000e-01   2.3966233e-01
   7.5600000e-01   2.4180296e-01
   7.5700000e-01   2.4395267e-01
   7.5800000e-01   2.4611144e-01
   7.5900000e-01   2.4827927e-01
   7.6000000e-01   2.5045614e-01
   7.6100000e-01   2.5264204e-01
   7.6200000e-01   2.5483696e-01
   7.6300000e-01   2.5704088e-01
   7.6400000e-01   2.5925380e-01
   7.6500000e-01   2.6147571e-01
   7.6600000e-01   2.6370658e-01
   7.6700000e-01   2.6594642e-01
   7.6800000e-01   2.6819521e-01
   7.6900000e-01   2.7045294e-01
   7.7000000e-01   2.7271959e-01
   7.7100000e-01   2.7499516e-01
   7.7200000e-01   2.7727963e-01
   7.7300000e-01   2.7957299e-01
   7.7400000e-01   2.8187524e-01
   7.7500000e-01   2.8418635e-01
   7.7600000e-01   2.8650633e-01
   7.7700000e-01   2.8883515e-01
   7.7800000e-01   2.9117281e-01
   7.7900000e-01   2.9351929e-01
   7.8000000e-01   2.9587459e-01
   7.8100000e-01   2.9823869e-01
   7.8200000e-01   3.0061158e-01
   7.8300000e-01   3.0299326e-01
   7.8400000e-01   3.0538370e-01
   7.8500000e-01   3.0778291e-01
   7.8600000e-01   3.1019087e-01
   7.8700000e-01   3.1260756e-01
   7.8800000e-01   3.1503298e-01
   7.8900000e-01   3.1746712e-01
   7.9000000e-01   3.1990997e-01
   7.9100000e-01   3.2236151e-01
   7.9200000e-01   3.2482173e-01
   7.9300000e-01   3.2729063e-01
   7.9400000e-01   3.2976820e-01
   7.9500000e-01   3.3225442e-01
   7.9600000e-01   3.3474929e-01
   7.9700000e-01   3.3725279e-01
   7.9800000e-01   3.3976491e-01
   7.9900000e-01   3.4228565e-01
   8.0000000e-01   3.4481499e-01
   8.0100000e-01   3.4735292e-01
   8.0200000e-01   3.4989944e-01
   8.0300000e-01   3.5245453e-01
   8.0400000e-01   3.5501819e-01
   8.0500000e-01   3.5759040e-01
   8.0600000e-01   3.6017115e-01
   8.0700000e-01   3.6276044e-01
   8.0800000e-01   3.6535826e-01
   8.0900000e-01   3.6796459e-01
   8.1000000e-01   3.7057943e-01
   8.1100000e-01   3.7320276e-01
   8.1200000e-01   3.7583459e-01
   8.1300000e-01   3.7847489e-01
   8.1400000e-01   3.8112366e-01
   8.1500000e-01   3.8378089e-01
   8.1600000e-01   3.8644657e-01
   8.1700000e-01   3.8912070e-01
   8.1800000e-01   3.9180326e-01
   8.1900000e-01   3.9449424e-01
   8.2000000e-01   3.9719364e-01
   8.2100000e-01   3.9990144e-01
   8.2200000e-01   4.0261764e-01
   8.2300000e-01   4.0534224e-01
   8.2400000e-01   4.0807521e-01
   8.2500000e-01   4.1081655e-01
   8.2600000e-01   4.1356626e-01
   8.2700000e-01   4.1632433e-01
   8.2800000e-01   4.1909074e-01
   8.2900000e-01   4.2186549e-01
   8.3000000e-01   4.2464858e-01
   8.3100000e-01   4.2743998e-01
   8.3200000e-01   4.3023970e-01
   8.3300000e-01   4.3304773e-01
   8.3400000e-01   4.3586406e-01
   8.3500000e-01   4.3868867e-01
   8.3600000e-01   4.4152157e-01
   8.3700000e-01   4.4436275e-01
   8.3800000e-01   4.4721219e-01
   8.3900000e-01   4.5006990e-01
   8.4000000e-01   4.5293585e-01
   8.4100000e-01   4.5581006e-01
   8.4200000e-01   4.5869249e-01
   8.4300000e-01   4.6158317e-01
   8.4400000e-01   4.6448206e-01
   8.4500000e-01   4.6738917e-01
   8.4600000e-01   4.7030449e-01
   8.4700000e-01   4.7322800e-01
   8.4800000e-01   4.7615972e-01
   8.4900000e-01   4.7909962e-01
   8.5000000e-01   4.8204770e-01
   8.5100000e-01   4.8500396e-01
   8.5200000e-01   4.8796838e-01
   8.5300000e-01   4.9094096e-01
   8.5400000e-01   4.9392170e-01
   8.5500000e-01   4.9691058e-01
   8.5600000e-01   4.9990760e-01
   8.5700000e-01   5.0291275e-01
   8.5800000e-01   5.0592603e-01
   8.5900000e-01   5.0894743e-01
   8.6000000e-01   5.1197694e-01
   8.6100000e-01   5.1501456e-01
   8.6200000e-01   5.1806028e-01
   8.6300000e-01   5.2111410e-01
   8.6400000e-01   5.2417600e-01
   8.6500000e-01   5.2724598e-01
   8.6600000e-01   5.3032404e-01
   8.6700000e-01   5.3341017e-01
   8.6800000e-01   5.3650435e-01
   8.6900000e-01   5.3960660e-01
   8.7000000e-01   5.4271689e-01
   8.7100000e-01   5.4583523e-01
   8.7200000e-01   5.4896160e-01
   8.7300000e-01   5.5209601e-01
   8.7400000e-01   5.5523844e-01
   8.7500000e-01   5.5838888e-01
   8.7600000e-01   5.6154734e-01
   8.7700000e-01   5.6471381e-01
   8.7800000e-01   5.6788827e-01
   8.7900000e-01   5.7107073e-01
   8.8000000e-01   5.7426117e-01
   8.8100000e-01   5.7745959e-01
   8.8200000e-01   5.8066599e-01
   8.8300000e-01   5.8388035e-01
   8.8400000e-01   5.8710268e-01
   8.8500000e-01   5.9033296e-01
   8.8600000e-01   5.9357118e-01
   8.8700000e-01   5.9681735e-01
   8.8800000e-01   6.0007145e-01
   8.8900000e-01   6.0333347e-01
   8.9000000e-01   6.0660341e-01
   8.9100000e-01   6.0988127e-01
   8.9200000e-01   6.1316703e-01
   8.9300000e-01   6.1646069e-01
   8.9400000e-01   6.1976224e-01
   8.9500000e-01   6.2307167e-01
   8.9600000e-01   6.2638897e-01
   8.9700000e-01   6.2971415e-01
   8.9800000e-01   6.3304717e-01
   8.9900000e-01   6.3638805e-01
   9.0000000e-01   6.3973677e-01
   9.0100000e-01   6.4309332e-01
   9.0200000e-01   6.4645769e-01
   9.0300000e-01   6.4982988e-01
   9.0400000e-01   6.5320987e-01
   9.0500000e-01   6.5659765e-01
   9.0600000e-01   6.5999322e-01
   9.0700000e-01   6.6339655e-01
   9.0800000e-01   6.6680765e-01
   9.0900000e-01   6.7022650e-01
   9.1000000e-01   6.7365309e-01
   9.1100000e-01   6.7708740e-01
   9.1200000e-01   6.8052942e-01
   9.1300000e-01   6.8397915e-01
   9.1400000e-01   6.8743656e-01
   9.1500000e-01   6.9090164e-01
   9.1600000e-01   6.9437437e-01
   9.1700000e-01   6.9785475e-01
   9.1800000e-01   7.0134275e-01
   9.1900000e-01   7.0483836e-01
   9.2000000e-01   7.0834155e-01
   9.2100000e-01   7.1185232e-01
   9.2200000e-01   7.1537064e-01
   9.2300000e-01   7.1889649e-01
   9.2400000e-01   7.2242985e-01
   9.2500000e-01   7.2597070e-01
   9.2600000e-01   7.2951900e-01
   9.2700000e-01   7.3307475e-01
   9.2800000e-01   7.3663792e-01
   9.2900000e-01   7.4020846e-01
   9.3000000e-01   7.4378637e-01
   9.3100000e-01   7.4737160e-01
   9.3200000e-01   7.5096413e-01
   9.3300000e-01   7.5456392e-01
   9.3400000e-01   7.5817094e-01
   9.3500000e-01   7.6178515e-01
   9.3600000e-01   7.6540651e-01
   9.3700000e-01   7.6903498e-01
   9.3800000e-01   7.7267052e-01
   9.3900000e-01   7.7631308e-01
   9.4000000e-01   7.7996262e-01
   9.4100000e-01   7.8361907e-01
   9.4200000e-01   7.8728239e-01
   9.4300000e-01   7.9095252e-01
   9.4400000e-01   7.9462940e-01
   9.4500000e-01   7.9831297e-01
   9.4600000e-01   8.0200315e-01
   9.4700000e-01   8.0569987e-01
   9.4800000e-01   8.0940306e-01
   9.4900000e-01   8.1311264e-01
   9.5000000e-01   8.1682851e-01
   9.5100000e-01   8.2055058e-01
   9.5200000e-01   8.2427876e-01
   9.5300000e-01   8.2801294e-01
   9.5400000e-01   8.3175301e-01
   9.5500000e-01   8.3549884e-01
   9.5600000e-01   8.3925032e-01
   9.5700000e-01   8.4300729e-01
   9.5800000e-01   8.4676962e-01
   9.5900000e-01   8.5053715e-01
   9.6000000e-01   8.5430971e-01
   9.6100000e-01   8.5808711e-01
   9.6200000e-01   8.6186916e-01
   9.6300000e-01   8.6565566e-01
   9.6400000e-01   8.6944637e-01
   9.6500000e-01   8.7324106e-01
   9.6600000e-01   8.7703945e-01
   9.6700000e-01   8.8084126e-01
   9.6800000e-01   8.8464618e-01
   9.6900000e-01   8.8845388e-01
   9.7000000e-01   8.9226398e-01
   9.7100000e-01   8.9607610e-01
   9.7200000e-01   8.9988978e-01
   9.7300000e-01   9.0370456e-01
   9.7400000e-01   9.0751991e-01
   9.7500000e-01   9.1133525e-01
   9.7600000e-01   9.1514994e-01
   9.7700000e-01   9.1896329e-01
   9.7800000e-01   9.2277450e-01
   9.7900000e-01   9.2658271e-01
   9.8000000e-01   9.3038694e-01
   9.8100000e-01   9.3418610e-01
   9.8200000e-01   9.3797894e-01
   9.8300000e-01   9.4176407e-01
   9.8400000e-01   9.4553989e-01
   9.8500000e-01   9.4930457e-01
   9.8600000e-01   9.5305597e-01
   9.8700000e-01   9.5679162e-01
   9.8800000e-01   9.6050862e-01
   9.8900000e-01   9.6420350e-01
   9.9000000e-01   9.6787209e-01
   9.9100000e-01   9.7150930e-01
   9.9200000e-01   9.7510879e-01
   9.9300000e-01   9.7866250e-01
   9.9400000e-01   9.8215990e-01
   9.9500000e-01   9.8558676e-01
   9.9600000e-01   9.8892287e-01
   9.9700000e-01   9.9213752e-01
   9.9800000e-01   9.9517890e-01
   9.9900000e-01   9.9794060e-01


==> data/cdf/cdf22.dat <==
   5.0100000e-01   1.7928209e-05
   5.0200000e-01   7.1427343e-05
   5.0300000e-01   1.6007288e-04
   5.0400000e-01   2.8344521e-04
   5.0500000e-01   4.4112956e-04
   5.0600000e-01   6.3271597e-04
   5.0700000e-01   8.5779917e-04
   5.0800000e-01   1.1159786e-03
   5.0900000e-01   1.4068582e-03
   5.1000000e-01   1.7300466e-03
   5.1100000e-01   2.0851568e-03
   5.1200000e-01   2.4718063e-03
   5.1300000e-01   2.8896169e-03
   5.1400000e-01   3.3382148e-03
   5.1500000e-01   3.8172304e-03
   5.1600000e-01   4.3262984e-03
   5.1700000e-01   4.8650575e-03
   5.1800000e-01   5.4331506e-03
   5.1900000e-01   6.0302246e-03
   5.2000000e-01   6.6559306e-03
   5.2100000e-01   7.3099233e-03
   5.2200000e-01   7.9918616e-03
   5.2300000e-01   8.7014082e-03
   5.2400000e-01   9.4382293e-03
   5.2500000e-01   1.0201995e-02
   5.2600000e-01   1.0992380e-02
   5.2700000e-01   1.1809061e-02
   5.2800000e-01   1.2651720e-02
   5.2900000e-01   1.3520041e-02
   5.3000000e-01   1.4413712e-02
   5.3100000e-01   1.5332426e-02
   5.3200000e-01   1.6275877e-02
   5.3300000e-01   1.7243765e-02
   5.3400000e-01   1.8235790e-02
   5.3500000e-01   1.9251659e-02
   5.3600000e-01   2.0291080e-02
   5.3700000e-01   2.1353764e-02
   5.3800000e-01   2.2439427e-02
   5.3900000e-01   2.3547787e-02
   5.4000000e-01   2.4678565e-02
   5.4100000e-01   2.5831485e-02
   5.4200000e-01   2.7006275e-02
   5.4300000e-01   2.8202665e-02
   5.4400000e-01   2.9420389e-02
   5.4500000e-01   3.0659182e-02
   5.4600000e-01   3.1918784e-02
   5.4700000e-01   3.3198937e-02
   5.4800000e-01   3.4499386e-02
   5.4900000e-01   3.5819878e-02
   5.5000000e-01   3.7160164e-02
   5.5100000e-01   3.8519997e-02
   5.5200000e-01   3.9899132e-02
   5.5300000e-01   4.1297329e-02
   5.5400000e-01   4.2714348e-02
   5.5500000e-01   4.4149952e-02
   5.5600000e-01   4.5603909e-02
   5.5700000e-01   4.7075988e-02
   5.5800000e-01   4.8565958e-02
   5.5900000e-01   5.0073594e-02
   5.6000000e-01   5.1598673e-02
   5.6100000e-01   5.3140973e-02
   5.6200000e-01   5.4700275e-02
   5.6300000e-01   5.6276362e-02
   5.6400000e-01   5.7869020e-02
   5.6500000e-01   5.9478037e-02
   5.6600000e-01   6.1103203e-02
   5.6700000e-01   6.2744312e-02
   5.6800000e-01   6.4401157e-02
   5.6900000e-01   6.6073535e-02
   5.7000000e-01   6.7761246e-02
   5.7100000e-01   6.9464091e-02
   5.7200000e-01   7.1181874e-02
   5.7300000e-01   7.2914399e-02
   5.7400000e-01   7.4661475e-02
   5.7500000e-01   7.6422911e-02
   5.7600000e-01   7.8198518e-02
   5.7700000e-01   7.9988111e-02
   5.7800000e-01   8.1791505e-02
   5.7900000e-01   8.3608516e-02
   5.8000000e-01   8.5438966e-02
   5.8100000e-01   8.7282675e-02
   5.8200000e-01   8.9139466e-02
   5.8300000e-01   9.1009166e-02
   5.8400000e-01   9.2891599e-02
   5.8500000e-01   9.4786596e-02
   5.8600000e-01   9.6693987e-02
   5.8700000e-01   9.8613605e-02
   5.8800000e-01   1.0054528e-01
   5.8900000e-01   1.0248886e-01
   5.9000000e-01   1.0444417e-01
   5.9100000e-01   1.0641105e-01
   5.9200000e-01   1.0838934e-01
   5.9300000e-01   1.1037889e-01
   5.9400000e-01   1.1237955e-01
   5.9500000e-01   1.1439115e-01
   5.9600000e-01   1.1641354e-01
   5.9700000e-01   1.1844658e-01
   5.9800000e-01   1.2049011e-01
   5.9900000e-01   1.2254399e-01
   6.0000000e-01   1.2460807e-01
   6.0100000e-01   1.2668221e-01
   6.0200000e-01   1.2876625e-01
   6.0300000e-01   1.3086007e-01
   6.0400000e-01   1.3296351e-01
   6.0500000e-01   1.3507645e-01
   6.0600000e-01   1.3719874e-01
   6.0700000e-01   1.3933025e-01
   6.0800000e-01   1.4147084e-01
   6.0900000e-01   1.4362038e-01
   6.1000000e-01   1.4577874e-01
   6.1100000e-01   1.4794579e-01
   6.1200000e-01   1.5012139e-01
   6.1300000e-01   1.5230542e-01
   6.1400000e-01   1.5449776e-01
   6.1500000e-01   1.5669827e-01
   6.1600000e-01   1.5890684e-01
   6.1700000e-01   1.6112334e-01
   6.1800000e-01   1.6334765e-01
   6.1900000e-01   1.6557965e-01
   6.2000000e-01   1.6781923e-01
   6.2100000e-01   1.7006625e-01
   6.2200000e-01   1.7232061e-01
   6.2300000e-01   1.7458219e-01
   6.2400000e-01   1.7685087e-01
   6.2500000e-01   1.7912655e-01
   6.2600000e-01   1.8140912e-01
   6.2700000e-01   1.8369845e-01
   6.2800000e-01   1.8599444e-01
   6.2900000e-01   1.8829698e-01
   6.3000000e-01   1.9060597e-01
   6.3100000e-01   1.9292130e-01
   6.3200000e-01   1.9524285e-01
   6.3300000e-01   1.9757054e-01
   6.3400000e-01   1.9990425e-01
   6.3500000e-01   2.0224388e-01
   6.3600000e-01   2.0458934e-01
   6.3700000e-01   2.0694051e-01
   6.3800000e-01   2.0929731e-01
   6.3900000e-01   2.1165963e-01
   6.4000000e-01   2.1402738e-01
   6.4100000e-01   2.1640045e-01
   6.4200000e-01   2.1877876e-01
   6.4300000e-01   2.2116221e-01
   6.4400000e-01   2.2355071e-01
   6.4500000e-01   2.2594416e-01
   6.4600000e-01   2.2834247e-01
   6.4700000e-01   2.3074556e-01
   6.4800000e-01   2.3315332e-01
   6.4900000e-01   2.3556568e-01
   6.5000000e-01   2.3798255e-01
   6.5100000e-01   2.4040383e-01
   6.5200000e-01   2.4282944e-01
   6.5300000e-01   2.4525929e-01
   6.5400000e-01   2.4769331e-01
   6.5500000e-01   2.5013140e-01
   6.5600000e-01   2.5257349e-01
   6.5700000e-01   2.5501949e-01
   6.5800000e-01   2.5746932e-01
   6.5900000e-01   2.5992290e-01
   6.6000000e-01   2.6238014e-01
   6.6100000e-01   2.6484098e-01
   6.6200000e-01   2.6730533e-01
   6.6300000e-01   2.6977311e-01
   6.6400000e-01   2.7224426e-01
   6.6500000e-01   2.7471868e-01
   6.6600000e-01   2.7719631e-01
   6.6700000e-01   2.7967707e-01
   6.6800000e-01   2.8216089e-01
   6.6900000e-01   2.8464769e-01
   6.7000000e-01   2.8713740e-01
   6.7100000e-01   2.8962996e-01
   6.7200000e-01   2.9212528e-01
   6.7300000e-01   2.9462330e-01
   6.7400000e-01   2.9712395e-01
   6.7500000e-01   2.9962716e-01
   6.7600000e-01   3.0213287e-01
   6.7700000e-01   3.0464099e-01
   6.7800000e-01   3.0715147e-01
   6.7900000e-01   3.0966424e-01
   6.8000000e-01   3.1217923e-01
   6.8100000e-01   3.1469639e-01
   6.8200000e-01   3.1721563e-01
   6.8300000e-01   3.1973691e-01
   6.8400000e-01   3.2226015e-01
   6.8500000e-01   3.2478530e-01
   6.8600000e-01   3.2731228e-01
   6.8700000e-01   3.2984105e-01
   6.8800000e-01   3.3237153e-01
   6.8900000e-01   3.3490367e-01
   6.9000000e-01   3.3743741e-01
   6.9100000e-01   3.3997269e-01
   6.9200000e-01   3.4250945e-01
   6.9300000e-01   3.4504762e-01
   6.9400000e-01   3.4758716e-01
   6.9500000e-01   3.5012801e-01
   6.9600000e-01   3.5267011e-01
   6.9700000e-01   3.5521339e-01
   6.9800000e-01   3.5775782e-01
   6.9900000e-01   3.6030333e-01
   7.0000000e-01   3.6284986e-01
   7.0100000e-01   3.6539737e-01
   7.0200000e-01   3.6794580e-01
   7.0300000e-01   3.7049509e-01
   7.0400000e-01   3.7304520e-01
   7.0500000e-01   3.7559607e-01
   7.0600000e-01   3.7814764e-01
   7.0700000e-01   3.8069988e-01
   7.0800000e-01   3.8325272e-01
   7.0900000e-01   3.8580612e-01
   7.1000000e-01   3.8836002e-01
   7.1100000e-01   3.9091439e-01
   7.1200000e-01   3.9346916e-01
   7.1300000e-01   3.9602429e-01
   7.1400000e-01   3.9857973e-01
   7.1500000e-01   4.0113543e-01
   7.1600000e-01   4.0369135e-01
   7.1700000e-01   4.0624744e-01
   7.1800000e-01   4.0880365e-01
   7.1900000e-01   4.1135993e-01
   7.2000000e-01   4.1391625e-01
   7.2100000e-01   4.1647255e-01
   7.2200000e-01   4.1902879e-01
   7.2300000e-01   4.2158493e-01
   7.2400000e-01   4.2414092e-01
   7.2500000e-01   4.2669671e-01
   7.2600000e-01   4.2925227e-01
   7.2700000e-01   4.3180755e-01
   7.2800000e-01   4.3436250e-01
   7.2900000e-01   4.3691710e-01
   7.3000000e-01   4.3947128e-01
   7.3100000e-01   4.4202502e-01
   7.3200000e-01   4.4457827e-01
   7.3300000e-01   4.4713099e-01
   7.3400000e-01   4.4968313e-01
   7.3500000e-01   4.5223467e-01
   7.3600000e-01   4.5478555e-01
   7.3700000e-01   4.5733574e-01
   7.3800000e-01   4.5988520e-01
   7.3900000e-01   4.6243390e-01
   7.4000000e-01   4.6498178e-01
   7.4100000e-01   4.6752882e-01
   7.4200000e-01   4.7007497e-01
   7.4300000e-01   4.7262020e-01
   7.4400000e-01   4.7516447e-01
   7.4500000e-01   4.7770774e-01
   7.4600000e-01   4.8024998e-01
   7.4700000e-01   4.8279115e-01
   7.4800000e-01   4.8533121e-01
   7.4900000e-01   4.8787012e-01
   7.5000000e-01   4.9040786e-01
   7.5100000e-01   4.9294438e-01
   7.5200000e-01   4.9547966e-01
   7.5300000e-01   4.9801365e-01
   7.5400000e-01   5.0054631e-01
   7.5500000e-01   5.0307763e-01
   7.5600000e-01   5.0560756e-01
   7.5700000e-01   5.0813606e-01
   7.5800000e-01   5.1066311e-01
   7.5900000e-01   5.1318867e-01
   7.6000000e-01   5.1571271e-01
   7.6100000e-01   5.1823519e-01
   7.6200000e-01   5.2075608e-01
   7.6300000e-01   5.2327535e-01
   7.6400000e-01   5.2579297e-01
   7.6500000e-01   5.2830890e-01
   7.6600000e-01   5.3082312e-01
   7.6700000e-01   5.3333558e-01
   7.6800000e-01   5.3584627e-01
   7.6900000e-01   5.3835514e-01
   7.7000000e-01   5.4086218e-01
   7.7100000e-01   5.4336733e-01
   7.7200000e-01   5.4587059e-01
   7.7300000e-01   5.4837191e-01
   7.7400000e-01   5.5087126e-01
   7.7500000e-01   5.5336862e-01
   7.7600000e-01   5.5586396e-01
   7.7700000e-01   5.5835724e-01
   7.7800000e-01   5.6084843e-01
   7.7900000e-01   5.6333752e-01
   7.8000000e-01   5.6582446e-01
   7.8100000e-01   5.6830923e-01
   7.8200000e-01   5.7079179e-01
   7.8300000e-01   5.7327213e-01
   7.8400000e-01   5.7575022e-01
   7.8500000e-01   5.7822601e-01
   7.8600000e-01   5.8069949e-01
   7.8700000e-01   5.8317063e-01
   7.8800000e-01   5.8563940e-01
   7.8900000e-01   5.8810578e-01
   7.9000000e-01   5.9056972e-01
   7.9100000e-01   5.9303122e-01
   7.9200000e-01   5.9549023e-01
   7.9300000e-01   5.9794674e-01
   7.9400000e-01   6.0040071e-01
   7.9500000e-01   6.0285212e-01
   7.9600000e-01   6.0530094e-01
   7.9700000e-01   6.0774714e-01
   7.9800000e-01   6.1019071e-01
   7.9900000e-01   6.1263161e-01
   8.0000000e-01   6.1506981e-01
   8.0100000e-01   6.1750529e-01
   8.0200000e-01   6.1993802e-01
   8.0300000e-01   6.2236798e-01
   8.0400000e-01   6.2479514e-01
   8.0500000e-01   6.2721948e-01
   8.0600000e-01   6.2964096e-01
   8.0700000e-01   6.3205957e-01
   8.0800000e-01   6.3447528e-01
   8.0900000e-01   6.3688806e-01
   8.1000000e-01   6.3929788e-01
   8.1100000e-01   6.4170473e-01
   8.1200000e-01   6.4410857e-01
   8.1300000e-01   6.4650939e-01
   8.1400000e-01   6.4890714e-01
   8.1500000e-01   6.5130182e-01
   8.1600000e-01   6.5369340e-01
   8.1700000e-01   6.5608184e-01
   8.1800000e-01   6.5846713e-01
   8.1900000e-01   6.6084924e-01
   8.2000000e-01   6.6322814e-01
   8.2100000e-01   6.6560382e-01
   8.2200000e-01   6.6797624e-01
   8.2300000e-01   6.7034538e-01
   8.2400000e-01   6.7271122e-01
   8.2500000e-01   6.7507373e-01
   8.2600000e-01   6.7743288e-01
   8.2700000e-01   6.7978866e-01
   8.2800000e-01   6.8214103e-01
   8.2900000e-01   6.8448998e-01
   8.3000000e-01   6.8683547e-01
   8.3100000e-01   6.8917748e-01
   8.3200000e-01   6.9151600e-01
   8.3300000e-01   6.9385099e-01
   8.3400000e-01   6.9618242e-01
   8.3500000e-01   6.9851028e-01
   8.3600000e-01   7.0083454e-01
   8.3700000e-01   7.0315517e-01
   8.3800000e-01   7.0547216e-01
   8.3900000e-01   7.0778546e-01
   8.4000000e-01   7.1009507e-01
   8.4100000e-01   7.1240095e-01
   8.4200000e-01   7.1470309e-01
   8.4300000e-01   7.1700144e-01
   8.4400000e-01   7.1929600e-01
   8.4500000e-01   7.2158673e-01
   8.4600000e-01   7.2387361e-01
   8.4700000e-01   7.2615662e-01
   8.4800000e-01   7.2843572e-01
   8.4900000e-01   7.3071090e-01
   8.5000000e-01   7.3298212e-01
   8.5100000e-01   7.3524937e-01
   8.5200000e-01   7.3751261e-01
   8.5300000e-01   7.3977182e-01
   8.5400000e-01   7.4202698e-01
   8.5500000e-01   7.4427806e-01
   8.5600000e-01   7.4652503e-01
   8.5700000e-01   7.4876787e-01
   8.5800000e-01   7.5100654e-01
   8.5900000e-01   7.5324103e-01
   8.6000000e-01   7.5547131e-01
   8.6100000e-01   7.5769734e-01
   8.6200000e-01   7.5991911e-01
   8.6300000e-01   7.6213659e-01
   8.6400000e-01   7.6434974e-01
   8.6500000e-01   7.6655854e-01
   8.6600000e-01   7.6876297e-01
   8.6700000e-01   7.7096299e-01
   8.6800000e-01   7.7315858e-01
   8.6900000e-01   7.7534970e-01
   8.7000000e-01   7.7753634e-01
   8.7100000e-01   7.7971846e-01
   8.7200000e-01   7.8189603e-01
   8.7300000e-01   7.8406903e-01
   8.7400000e-01   7.8623741e-01
   8.7500000e-01   7.8840117e-01
   8.7600000e-01   7.9056025e-01
   8.7700000e-01   7.9271465e-01
   8.7800000e-01   7.9486431e-01
   8.7900000e-01   7.9700922e-01
   8.8000000e-01   7.9914934e-01
   8.8100000e-01   8.0128463e-01
   8.8200000e-01   8.0341508e-01
   8.8300000e-01   8.0554064e-01
   8.8400000e-01   8.0766129e-01
   8.8500000e-01   8.0977699e-01
   8.8600000e-01   8.1188770e-01
   8.8700000e-01   8.1399340e-01
   8.8800000e-01   8.1609405e-01
   8.8900000e-01   8.1818961e-01
   8.9000000e-01   8.2028006e-01
   8.9100000e-01   8.2236535e-01
   8.9200000e-01   8.2444545e-01
   8.9300000e-01   8.2652032e-01
   8.9400000e-01   8.2858993e-01
   8.9500000e-01   8.3065424e-01
   8.9600000e-01   8.3271321e-01
   8.9700000e-01   8.3476680e-01
   8.9800000e-01   8.3681498e-01
   8.9900000e-01   8.3885770e-01
   9.0000000e-01   8.4089493e-01
   9.0100000e-01   8.4292662e-01
   9.0200000e-01   8.4495274e-01
   9.0300000e-01   8.4697324e-01
   9.0400000e-01   8.4898807e-01
   9.0500000e-01   8.5099720e-01
   9.0600000e-01   8.5300058e-01
   9.0700000e-01   8.5499817e-01
   9.0800000e-01   8.5698992e-01
   9.0900000e-01   8.5897578e-01
   9.1000000e-01   8.6095571e-01
   9.1100000e-01   8.6292966e-01
   9.1200000e-01   8.6489758e-01
   9.1300000e-01   8.6685942e-01
   9.1400000e-01   8.6881513e-01
   9.1500000e-01   8.7076465e-01
   9.1600000e-01   8.7270794e-01
   9.1700000e-01   8.7464494e-01
   9.1800000e-01   8.7657559e-01
   9.1900000e-01   8.7849984e-01
   9.2000000e-01   8.8041764e-01
   9.2100000e-01   8.8232891e-01
   9.2200000e-01   8.8423361e-01
   9.2300000e-01   8.8613167e-01
   9.2400000e-01   8.8802302e-01
   9.2500000e-01   8.8990761e-01
   9.2600000e-01   8.9178537e-01
   9.2700000e-01   8.9365622e-01
   9.2800000e-01   8.9552011e-01
   9.2900000e-01   8.9737696e-01
   9.3000000e-01   8.9922670e-01
   9.3100000e-01   9.0106925e-01
   9.3200000e-01   9.0290454e-01
   9.3300000e-01   9.0473248e-01
   9.3400000e-01   9.0655301e-01
   9.3500000e-01   9.0836603e-01
   9.3600000e-01   9.1017146e-01
   9.3700000e-01   9.1196921e-01
   9.3800000e-01   9.1375920e-01
   9.3900000e-01   9.1554133e-01
   9.4000000e-01   9.1731551e-01
   9.4100000e-01   9.1908163e-01
   9.4200000e-01   9.2083959e-01
   9.4300000e-01   9.2258930e-01
   9.4400000e-01   9.2433064e-01
   9.4500000e-01   9.2606351e-01
   9.4600000e-01   9.2778778e-01
   9.4700000e-01   9.2950334e-01
   9.4800000e-01   9.3121006e-01
   9.4900000e-01   9.3290782e-01
   9.5000000e-01   9.3459649e-01
   9.5100000e-01   9.3627593e-01
   9.5200000e-01   9.3794599e-01
   9.5300000e-01   9.3960652e-01
   9.5400000e-01   9.4125739e-01
   9.5500000e-01   9.4289842e-01
   9.5600000e-01   9.4452945e-01
   9.5700000e-01   9.4615030e-01
   9.5800000e-01   9.4776080e-01
   9.5900000e-01   9.4936076e-01
   9.6000000e-01   9.5094998e-01
   9.6100000e-01   9.5252826e-01
   9.6200000e-01   9.5409537e-01
   9.6300000e-01   9.5565110e-01
   9.6400000e-01   9.5719521e-01
   9.6500000e-01   9.5872744e-01
   9.6600000e-01   9.6024754e-01
   9.6700000e-01   9.6175523e-01
   9.6800000e-01   9.6325022e-01
   9.6900000e-01   9.6473220e-01
   9.7000000e-01   9.6620084e-01
   9.7100000e-01   9.6765580e-01
   9.7200000e-01   9.6909671e-01
   9.7300000e-01   9.7052318e-01
   9.7400000e-01   9.7193479e-01
   9.7500000e-01   9.7333110e-01
   9.7600000e-01   9.7471162e-01
   9.7700000e-01   9.7607584e-01
   9.7800000e-01   9.7742321e-01
   9.7900000e-01   9.7875312e-01
   9.8000000e-01   9.8006493e-01
   9.8100000e-01   9.8135792e-01
   9.8200000e-01   9.8263132e-01
   9.8300000e-01   9.8388427e-01
   9.8400000e-01   9.8511584e-01
   9.8500000e-01   9.8632497e-01
   9.8600000e-01   9.8751051e-01
   9.8700000e-01   9.8867113e-01
   9.8800000e-01   9.8980534e-01
   9.8900000e-01   9.9091143e-01
   9.9000000e-01   9.9198743e-01
   9.9100000e-01   9.9303101e-01
   9.9200000e-01   9.9403941e-01
   9.9300000e-01   9.9500925e-01
   9.9400000e-01   9.9593637e-01
   9.9500000e-01   9.9681539e-01
   9.9600000e-01   9.9763914e-01
   9.9700000e-01   9.9839741e-01
   9.9800000e-01   9.9907427e-01
   9.9900000e-01   9.9964022e-01


==> data/mean_vs_distance/s1.dat <==
   4.0000000e+00   2.3629840e+01
   4.5000000e+00   2.3350517e+01
   5.0000000e+00   2.2952020e+01
   5.5000000e+00   2.2421755e+01
   6.0000000e+00   2.1756215e+01
   6.5000000e+00   2.0961303e+01
   7.0000000e+00   2.0051325e+01
   7.5000000e+00   1.9047033e+01
   8.0000000e+00   1.7973175e+01
   8.5000000e+00   1.6856021e+01
   9.0000000e+00   1.5721193e+01
   9.5000000e+00   1.4591996e+01
   1.0000000e+01   1.3488332e+01
   1.0500000e+01   1.2426151e+01
   1.1000000e+01   1.1417352e+01
   1.1500000e+01   1.0470016e+01
   1.2000000e+01   9.5888500e+00
   1.2500000e+01   8.7757429e+00
   1.3000000e+01   8.0303478e+00
   1.3500000e+01   7.3506405e+00
   1.4000000e+01   6.7334159e+00
   1.4500000e+01   6.1747073e+00
   1.5000000e+01   5.6701242e+00
   1.5500000e+01   5.2151125e+00
   1.6000000e+01   4.8051455e+00
   1.6500000e+01   4.4358581e+00
   1.7000000e+01   4.1031330e+00
   1.7500000e+01   3.8031521e+00
   1.8000000e+01   3.5324200e+00
   1.8500000e+01   3.2877692e+00
   1.9000000e+01   3.0663513e+00
   1.9500000e+01   2.8656203e+00
   2.0000000e+01   2.6833106e+00


==> data/mean_vs_distance/s2.dat <==
   4.0000000e+00   2.3953155e+01
   4.5000000e+00   2.3874427e+01
   5.0000000e+00   2.3715253e+01
   5.5000000e+00   2.3436138e+01
   6.0000000e+00   2.3000816e+01
   6.5000000e+00   2.2384795e+01
   7.0000000e+00   2.1581146e+01
   7.5000000e+00   2.0601986e+01
   8.0000000e+00   1.9475803e+01
   8.5000000e+00   1.8242047e+01
   9.0000000e+00   1.6944822e+01
   9.5000000e+00   1.5627189e+01
   1.0000000e+01   1.4327005e+01
   1.0500000e+01   1.3074553e+01
   1.1000000e+01   1.1891766e+01
   1.1500000e+01   1.0792640e+01
   1.2000000e+01   9.7843542e+00
   1.2500000e+01   8.8687049e+00
   1.3000000e+01   8.0435554e+00
   1.3500000e+01   7.3041358e+00
   1.4000000e+01   6.6441043e+00
   1.4500000e+01   6.0563564e+00
   1.5000000e+01   5.5336025e+00
   1.5500000e+01   5.0687528e+00
   1.6000000e+01   4.6551521e+00
   1.6500000e+01   4.2867061e+00
   1.7000000e+01   3.9579317e+00
   1.7500000e+01   3.6639581e+00
   1.8000000e+01   3.4004968e+00
   1.8500000e+01   3.1637964e+00
   1.9000000e+01   2.9505890e+00
   1.9500000e+01   2.7580357e+00
   2.0000000e+01   2.5836735e+00


==> data/mean_vs_distance/s3.dat <==
   4.0000000e+00   2.3988887e+01
   4.5000000e+00   2.3958420e+01
   5.0000000e+00   2.3878021e+01
   5.5000000e+00   2.3705105e+01
   6.0000000e+00   2.3389794e+01
   6.5000000e+00   2.2887247e+01
   7.0000000e+00   2.2170248e+01
   7.5000000e+00   2.1236918e+01
   8.0000000e+00   2.0111150e+01
   8.5000000e+00   1.8836745e+01
   9.0000000e+00   1.7468201e+01
   9.5000000e+00   1.6061371e+01
   1.0000000e+01   1.4666213e+01
   1.0500000e+01   1.3322531e+01
   1.1000000e+01   1.2058520e+01
   1.1500000e+01   1.0891377e+01
   1.2000000e+01   9.8290815e+00
   1.2500000e+01   8.8726226e+00
   1.3000000e+01   8.0181667e+00
   1.3500000e+01   7.2588958e+00
   1.4000000e+01   6.5864268e+00
   1.4500000e+01   5.9918218e+00
   1.5000000e+01   5.4662527e+00
   1.5500000e+01   5.0014019e+00
   1.6000000e+01   4.5896719e+00
   1.6500000e+01   4.2242693e+00
   1.7000000e+01   3.8992069e+00
   1.7500000e+01   3.6092611e+00
   1.8000000e+01   3.3499045e+00
   1.8500000e+01   3.1172294e+00
   1.9000000e+01   2.9078712e+00
   1.9500000e+01   2.7189356e+00
   2.0000000e+01   2.5479324e+00


==> data/mean_vs_distance/t1.dat <==
   4.0000000e+00   2.3998320e+01
   4.5000000e+00   2.3996664e+01
   5.0000000e+00   2.3993856e+01
   5.5000000e+00   2.3989344e+01
   6.0000000e+00   2.3982432e+01
   6.5000000e+00   2.3972280e+01
   7.0000000e+00   2.3957856e+01
   7.5000000e+00   2.3937960e+01
   8.0000000e+00   2.3911176e+01
   8.5000000e+00   2.3875992e+01
   9.0000000e+00   2.3830704e+01
   9.5000000e+00   2.3773488e+01
   1.0000000e+01   2.3702376e+01
   1.0500000e+01   2.3615400e+01
   1.1000000e+01   2.3510472e+01
   1.1500000e+01   2.3385576e+01
   1.2000000e+01   2.3238720e+01
   1.2500000e+01   2.3067984e+01
   1.3000000e+01   2.2871568e+01
   1.3500000e+01   2.2647912e+01
   1.4000000e+01   2.2395600e+01
   1.4500000e+01   2.2113480e+01
   1.5000000e+01   2.1800736e+01
   1.5500000e+01   2.1456816e+01
   1.6000000e+01   2.1081504e+01
   1.6500000e+01   2.0674968e+01
   1.7000000e+01   2.0237664e+01
   1.7500000e+01   1.9770480e+01
   1.8000000e+01   1.9274568e+01
   1.8500000e+01   1.8751488e+01
   1.9000000e+01   1.8203088e+01
   1.9500000e+01   1.7631480e+01
   2.0000000e+01   1.7039040e+01
   2.0500000e+01   1.6428408e+01
   2.1000000e+01   1.5802344e+01
   2.1500000e+01   1.5163776e+01
   2.2000000e+01   1.4515752e+01
   2.2500000e+01   1.3861320e+01
   2.3000000e+01   1.3203624e+01
   2.3500000e+01   1.2545664e+01
   2.4000000e+01   1.1890488e+01


==> data/mean_vs_distance/t2.dat <==
   4.0000000e+00   2.4000000e+01
   4.5000000e+00   2.4000000e+01
   5.0000000e+00   2.4000000e+01
   5.5000000e+00   2.3999976e+01
   6.0000000e+00   2.3999952e+01
   6.5000000e+00   2.3999904e+01
   7.0000000e+00   2.3999760e+01
   7.5000000e+00   2.3999472e+01
   8.0000000e+00   2.3998944e+01
   8.5000000e+00   2.3997984e+01
   9.0000000e+00   2.3996256e+01
   9.5000000e+00   2.3993400e+01
   1.0000000e+01   2.3988720e+01
   1.0500000e+01   2.3981400e+01
   1.1000000e+01   2.3970288e+01
   1.1500000e+01   2.3953824e+01
   1.2000000e+01   2.3930112e+01
   1.2500000e+01   2.3896776e+01
   1.3000000e+01   2.3851008e+01
   1.3500000e+01   2.3789496e+01
   1.4000000e+01   2.3708448e+01
   1.4500000e+01   2.3603760e+01
   1.5000000e+01   2.3470896e+01
   1.5500000e+01   2.3305200e+01
   1.6000000e+01   2.3101944e+01
   1.6500000e+01   2.2856424e+01
   1.7000000e+01   2.2564344e+01
   1.7500000e+01   2.2221816e+01
   1.8000000e+01   2.1825576e+01
   1.8500000e+01   2.1373320e+01
   1.9000000e+01   2.0863656e+01
   1.9500000e+01   2.0296320e+01
   2.0000000e+01   1.9672272e+01
   2.0500000e+01   1.8993720e+01
   2.1000000e+01   1.8264072e+01
   2.1500000e+01   1.7487960e+01
   2.2000000e+01   1.6671000e+01
   2.2500000e+01   1.5819816e+01
   2.3000000e+01   1.4941704e+01
   2.3500000e+01   1.4044536e+01
   2.4000000e+01   1.3136496e+01


==> data/mean_vs_distance/t3.dat <==
   4.0000000e+00   2.4000000e+01
   4.5000000e+00   2.4000000e+01
   5.0000000e+00   2.4000000e+01
   5.5000000e+00   2.4000000e+01
   6.0000000e+00   2.4000000e+01
   6.5000000e+00   2.4000000e+01
   7.0000000e+00   2.4000000e+01
   7.5000000e+00   2.4000000e+01
   8.0000000e+00   2.3999976e+01
   8.5000000e+00   2.3999952e+01
   9.0000000e+00   2.3999904e+01
   9.5000000e+00   2.3999760e+01
   1.0000000e+01   2.3999496e+01
   1.0500000e+01   2.3998920e+01
   1.1000000e+01   2.3997864e+01
   1.1500000e+01   2.3995896e+01
   1.2000000e+01   2.3992464e+01
   1.2500000e+01   2.3986608e+01
   1.3000000e+01   2.3977056e+01
   1.3500000e+01   2.3961936e+01
   1.4000000e+01   2.3938752e+01
   1.4500000e+01   2.3904216e+01
   1.5000000e+01   2.3854176e+01
   1.5500000e+01   2.3783568e+01
   1.6000000e+01   2.3686440e+01
   1.6500000e+01   2.3555928e+01
   1.7000000e+01   2.3384592e+01
   1.7500000e+01   2.3164512e+01
   1.8000000e+01   2.2887696e+01
   1.8500000e+01   2.2546464e+01
   1.9000000e+01   2.2133928e+01
   1.9500000e+01   2.1644424e+01
   2.0000000e+01   2.1074016e+01
   2.0500000e+01   2.0420784e+01
   2.1000000e+01   1.9685256e+01
   2.1500000e+01   1.8870456e+01
   2.2000000e+01   1.7982024e+01
   2.2500000e+01   1.7028072e+01
   2.3000000e+01   1.6018920e+01
   2.3500000e+01   1.4966784e+01
   2.4000000e+01   1.3885152e+01


==> data/mean_vs_power/s1.dat <==
   5.0000000e-01   1.6875897e+00
   6.0000000e-01   2.1210485e+00
   7.0000000e-01   2.5842023e+00
   8.0000000e-01   3.0739685e+00
   9.0000000e-01   3.5865243e+00
   1.0000000e+00   4.1175960e+00
   1.1000000e+00   4.6627355e+00
   1.2000000e+00   5.2175493e+00
   1.3000000e+00   5.7778715e+00
   1.4000000e+00   6.3398794e+00
   1.5000000e+00   6.9001608e+00
   1.6000000e+00   7.4557425e+00
   1.7000000e+00   8.0040909e+00
   1.8000000e+00   8.5430935e+00
   1.9000000e+00   9.0710284e+00
   2.0000000e+00   9.5865275e+00
   2.1000000e+00   1.0088536e+01
   2.2000000e+00   1.0576275e+01
   2.3000000e+00   1.1049201e+01
   2.4000000e+00   1.1506971e+01
   2.5000000e+00   1.1949414e+01
   2.6000000e+00   1.2376499e+01
   2.7000000e+00   1.2788309e+01
   2.8000000e+00   1.3185024e+01
   2.9000000e+00   1.3566899e+01
   3.0000000e+00   1.3934248e+01
   3.1000000e+00   1.4287431e+01
   3.2000000e+00   1.4626842e+01
   3.3000000e+00   1.4952900e+01
   3.4000000e+00   1.5266040e+01
   3.5000000e+00   1.5566708e+01
   3.6000000e+00   1.5855355e+01
   3.7000000e+00   1.6132432e+01
   3.8000000e+00   1.6398384e+01
   3.9000000e+00   1.6653653e+01
   4.0000000e+00   1.6898672e+01


==> data/mean_vs_power/s2.dat <==
   5.0000000e-01   2.0931570e+00
   6.0000000e-01   2.6392619e+00
   7.0000000e-01   3.2260765e+00
   8.0000000e-01   3.8500424e+00
   9.0000000e-01   4.5063650e+00
   1.0000000e+00   5.1893221e+00
   1.1000000e+00   5.8926235e+00
   1.2000000e+00   6.6097677e+00
   1.3000000e+00   7.3343555e+00
   1.4000000e+00   8.0603383e+00
   1.5000000e+00   8.7821951e+00
   1.6000000e+00   9.4950423e+00
   1.7000000e+00   1.0194686e+01
   1.8000000e+00   1.0877631e+01
   1.9000000e+00   1.1541055e+01
   2.0000000e+00   1.2182761e+01
   2.1000000e+00   1.2801121e+01
   2.2000000e+00   1.3395008e+01
   2.3000000e+00   1.3963727e+01
   2.4000000e+00   1.4506954e+01
   2.5000000e+00   1.5024671e+01
   2.6000000e+00   1.5517115e+01
   2.7000000e+00   1.5984723e+01
   2.8000000e+00   1.6428094e+01
   2.9000000e+00   1.6847949e+01
   3.0000000e+00   1.7245099e+01
   3.1000000e+00   1.7620419e+01
   3.2000000e+00   1.7974825e+01
   3.3000000e+00   1.8309258e+01
   3.4000000e+00   1.8624665e+01
   3.5000000e+00   1.8921991e+01
   3.6000000e+00   1.9202167e+01
   3.7000000e+00   1.9466104e+01
   3.8000000e+00   1.9714687e+01
   3.9000000e+00   1.9948770e+01
   4.0000000e+00   2.0169177e+01


==> data/mean_vs_power/s3.dat <==
   5.0000000e-01   2.8351461e+00
   6.0000000e-01   3.6016224e+00
   7.0000000e-01   4.4268728e+00
   8.0000000e-01   5.3016286e+00
   9.0000000e-01   6.2144931e+00
   1.0000000e+00   7.1528825e+00
   1.1000000e+00   8.1039689e+00
   1.2000000e+00   9.0554854e+00
   1.3000000e+00   9.9963205e+00
   1.4000000e+00   1.0916889e+01
   1.5000000e+00   1.1809305e+01
   1.6000000e+00   1.2667398e+01
   1.7000000e+00   1.3486620e+01
   1.8000000e+00   1.4263886e+01
   1.9000000e+00   1.4997376e+01
   2.0000000e+00   1.5686331e+01
   2.1000000e+00   1.6330851e+01
   2.2000000e+00   1.6931717e+01
   2.3000000e+00   1.7490219e+01
   2.4000000e+00   1.8008026e+01
   2.5000000e+00   1.8487064e+01
   2.6000000e+00   1.8929422e+01
   2.7000000e+00   1.9337277e+01
   2.8000000e+00   1.9712835e+01
   2.9000000e+00   2.0058284e+01
   3.0000000e+00   2.0375758e+01
   3.1000000e+00   2.0667317e+01
   3.2000000e+00   2.0934930e+01
   3.3000000e+00   2.1180458e+01
   3.4000000e+00   2.1405656e+01
   3.5000000e+00   2.1612165e+01
   3.6000000e+00   2.1801514e+01
   3.7000000e+00   2.1975125e+01
   3.8000000e+00   2.2134310e+01
   3.9000000e+00   2.2280283e+01
   4.0000000e+00   2.2414162e+01


==> data/mean_vs_power/t1.dat <==
   5.0000000e-01   1.6877376e+00
   1.0000000e+00   4.1179920e+00
   1.5000000e+00   6.8393472e+00
   2.0000000e+00   9.5872320e+00
   2.5000000e+00   1.1949792e+01
   3.0000000e+00   1.3934232e+01
   3.5000000e+00   1.5566280e+01
   4.0000000e+00   1.6897920e+01


==> data/mean_vs_power/t2.dat <==
   5.0000000e-01   2.0930856e+00
   1.0000000e+00   5.1891360e+00
   1.5000000e+00   8.7820320e+00
   2.0000000e+00   1.2183864e+01
   2.5000000e+00   1.5024792e+01
   3.0000000e+00   1.7251368e+01
   3.5000000e+00   1.8922224e+01
   4.0000000e+00   2.0169384e+01


==> data/mean_vs_power/t3.dat <==
   5.0000000e-01   2.8326480e+00
   1.0000000e+00   7.1540640e+00
   1.5000000e+00   1.1810808e+01
   2.0000000e+00   1.5354768e+01
   2.5000000e+00   1.8488040e+01
   3.0000000e+00   2.0375832e+01
   3.5000000e+00   2.1612600e+01
   4.0000000e+00   2.2414608e+01


==> data/outage_vs_distance/s1_1_2.dat <==
   4.0000000e+00   4.6400000e-05
   4.5000000e+00   9.2400000e-05
   5.0000000e+00   1.7240000e-04
   5.5000000e+00   2.9870000e-04
   6.0000000e+00   5.0080000e-04
   6.5000000e+00   7.9430000e-04
   7.0000000e+00   1.2047000e-03
   7.5000000e+00   1.7640000e-03
   8.0000000e+00   2.5293000e-03
   8.5000000e+00   3.5415000e-03
   9.0000000e+00   4.8498000e-03
   9.5000000e+00   6.5244000e-03
   1.0000000e+01   8.5768000e-03
   1.0500000e+01   1.1124700e-02
   1.1000000e+01   1.4224200e-02
   1.1500000e+01   1.7916300e-02
   1.2000000e+01   2.2347400e-02
   1.2500000e+01   2.7538200e-02
   1.3000000e+01   3.3509800e-02
   1.3500000e+01   4.0376400e-02
   1.4000000e+01   4.8251800e-02
   1.4500000e+01   5.7049500e-02
   1.5000000e+01   6.6909900e-02
   1.5500000e+01   7.7857000e-02
   1.6000000e+01   8.9967400e-02
   1.6500000e+01   1.0315900e-01
   1.7000000e+01   1.1753180e-01
   1.7500000e+01   1.3305620e-01
   1.8000000e+01   1.4971680e-01
   1.8500000e+01   1.6748650e-01
   1.9000000e+01   1.8635550e-01
   1.9500000e+01   2.0630940e-01
   2.0000000e+01   2.2721220e-01


==> data/outage_vs_distance/s1_1_8.dat <==
   4.0000000e+00   2.5660000e-04
   4.5000000e+00   5.1160000e-04
   5.0000000e+00   9.2690000e-04
   5.5000000e+00   1.5851000e-03
   6.0000000e+00   2.5683000e-03
   6.5000000e+00   3.9968000e-03
   7.0000000e+00   6.0066000e-03
   7.5000000e+00   8.6857000e-03
   8.0000000e+00   1.2239900e-02
   8.5000000e+00   1.6801100e-02
   9.0000000e+00   2.2600600e-02
   9.5000000e+00   2.9752100e-02
   1.0000000e+01   3.8379600e-02
   1.0500000e+01   4.8747400e-02
   1.1000000e+01   6.0791200e-02
   1.1500000e+01   7.4768800e-02
   1.2000000e+01   9.0774900e-02
   1.2500000e+01   1.0878140e-01
   1.3000000e+01   1.2882480e-01
   1.3500000e+01   1.5092260e-01
   1.4000000e+01   1.7500770e-01
   1.4500000e+01   2.0102200e-01
   1.5000000e+01   2.2884730e-01
   1.5500000e+01   2.5827960e-01
   1.6000000e+01   2.8925260e-01
   1.6500000e+01   3.2142820e-01
   1.7000000e+01   3.5452540e-01
   1.7500000e+01   3.8840870e-01
   1.8000000e+01   4.2286930e-01
   1.8500000e+01   4.5760300e-01
   1.9000000e+01   4.9229080e-01
   1.9500000e+01   5.2668250e-01
   2.0000000e+01   5.6052370e-01


==> data/outage_vs_distance/s2_1_2.dat <==
   4.0000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   6.0000000e+00   2.0000000e-07
   6.5000000e+00   6.0000000e-07
   7.0000000e+00   2.7000000e-06
   7.5000000e+00   7.9000000e-06
   8.0000000e+00   1.5800000e-05
   8.5000000e+00   3.6600000e-05
   9.0000000e+00   6.7900000e-05
   9.5000000e+00   1.2460000e-04
   1.0000000e+01   2.1390000e-04
   1.0500000e+01   3.5240000e-04
   1.1000000e+01   5.7680000e-04
   1.1500000e+01   9.1600000e-04
   1.2000000e+01   1.4057000e-03
   1.2500000e+01   2.1019000e-03
   1.3000000e+01   3.0802000e-03
   1.3500000e+01   4.4408000e-03
   1.4000000e+01   6.2382000e-03
   1.4500000e+01   8.6486000e-03
   1.5000000e+01   1.1709500e-02
   1.5500000e+01   1.5648700e-02
   1.6000000e+01   2.0573500e-02
   1.6500000e+01   2.6657800e-02
   1.7000000e+01   3.4089100e-02
   1.7500000e+01   4.2935800e-02
   1.8000000e+01   5.3455900e-02
   1.8500000e+01   6.5819100e-02
   1.9000000e+01   8.0129200e-02
   1.9500000e+01   9.6455900e-02
   2.0000000e+01   1.1502250e-01


==> data/outage_vs_distance/s2_1_8.dat <==
   4.0000000e+00   0.0000000e+00
   4.5000000e+00   2.0000000e-07
   5.0000000e+00   7.0000000e-07
   5.5000000e+00   5.9000000e-06
   6.0000000e+00   1.6600000e-05
   6.5000000e+00   4.6600000e-05
   7.0000000e+00   1.0460000e-04
   7.5000000e+00   2.2060000e-04
   8.0000000e+00   4.2730000e-04
   8.5000000e+00   8.0380000e-04
   9.0000000e+00   1.4382000e-03
   9.5000000e+00   2.4419000e-03
   1.0000000e+01   4.0085000e-03
   1.0500000e+01   6.3637000e-03
   1.1000000e+01   9.7601000e-03
   1.1500000e+01   1.4485100e-02
   1.2000000e+01   2.0939500e-02
   1.2500000e+01   2.9481200e-02
   1.3000000e+01   4.0455700e-02
   1.3500000e+01   5.4269100e-02
   1.4000000e+01   7.1379800e-02
   1.4500000e+01   9.2041600e-02
   1.5000000e+01   1.1651210e-01
   1.5500000e+01   1.4465020e-01
   1.6000000e+01   1.7681650e-01
   1.6500000e+01   2.1277520e-01
   1.7000000e+01   2.5209280e-01
   1.7500000e+01   2.9437580e-01
   1.8000000e+01   3.3924250e-01
   1.8500000e+01   3.8592980e-01
   1.9000000e+01   4.3391790e-01
   1.9500000e+01   4.8247060e-01
   2.0000000e+01   5.3081220e-01


==> data/outage_vs_distance/s3_1_2.dat <==
   4.0000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.5000000e+00   1.0000000e-07
   8.0000000e+00   1.0000000e-07
   8.5000000e+00   2.0000000e-07
   9.0000000e+00   6.0000000e-07
   9.5000000e+00   2.2000000e-06
   1.0000000e+01   5.2000000e-06
   1.0500000e+01   1.2300000e-05
   1.1000000e+01   2.6600000e-05
   1.1500000e+01   5.1200000e-05
   1.2000000e+01   9.6600000e-05
   1.2500000e+01   1.7870000e-04
   1.3000000e+01   3.1660000e-04
   1.3500000e+01   5.4100000e-04
   1.4000000e+01   9.0570000e-04
   1.4500000e+01   1.4559000e-03
   1.5000000e+01   2.2893000e-03
   1.5500000e+01   3.5043000e-03
   1.6000000e+01   5.2245000e-03
   1.6500000e+01   7.6223000e-03
   1.7000000e+01   1.0925800e-02
   1.7500000e+01   1.5283900e-02
   1.8000000e+01   2.0996200e-02
   1.8500000e+01   2.8377600e-02
   1.9000000e+01   3.7611800e-02
   1.9500000e+01   4.9098800e-02
   2.0000000e+01   6.3132000e-02


==> data/outage_vs_distance/s3_1_8.dat <==
   4.0000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.5000000e+00   1.0000000e-07
   6.0000000e+00   1.0000000e-07
   6.5000000e+00   5.0000000e-07
   7.0000000e+00   1.4000000e-06
   7.5000000e+00   5.5000000e-06
   8.0000000e+00   1.6000000e-05
   8.5000000e+00   4.2800000e-05
   9.0000000e+00   9.9500000e-05
   9.5000000e+00   2.2600000e-04
   1.0000000e+01   4.6580000e-04
   1.0500000e+01   9.3150000e-04
   1.1000000e+01   1.7483000e-03
   1.1500000e+01   3.1270000e-03
   1.2000000e+01   5.3558000e-03
   1.2500000e+01   8.8113000e-03
   1.3000000e+01   1.4011700e-02
   1.3500000e+01   2.1457700e-02
   1.4000000e+01   3.1889100e-02
   1.4500000e+01   4.5914300e-02
   1.5000000e+01   6.4338300e-02
   1.5500000e+01   8.7607200e-02
   1.6000000e+01   1.1619230e-01
   1.6500000e+01   1.5052420e-01
   1.7000000e+01   1.9047630e-01
   1.7500000e+01   2.3585110e-01
   1.8000000e+01   2.8593630e-01
   1.8500000e+01   3.4018990e-01
   1.9000000e+01   3.9727810e-01
   1.9500000e+01   4.5610490e-01
   2.0000000e+01   5.1551410e-01


==> data/outage_vs_distance/t1_1_2.dat <==
   4.0000000e+00   4.6162600e-05
   4.5000000e+00   9.1796100e-05
   5.0000000e+00   1.6947400e-04
   5.5000000e+00   2.9447100e-04
   6.0000000e+00   4.8646100e-04
   6.5000000e+00   7.6998900e-04
   7.0000000e+00   1.1748500e-03
   7.5000000e+00   1.7363500e-03
   8.0000000e+00   2.4954000e-03
   8.5000000e+00   3.4984900e-03
   9.0000000e+00   4.7974700e-03
   9.5000000e+00   6.4491600e-03
   1.0000000e+01   8.5148200e-03
   1.0500000e+01   1.1059400e-02
   1.1000000e+01   1.4150800e-02
   1.1500000e+01   1.7858500e-02
   1.2000000e+01   2.2253000e-02
   1.2500000e+01   2.7404100e-02
   1.3000000e+01   3.3379800e-02
   1.3500000e+01   4.0245200e-02
   1.4000000e+01   4.8061000e-02
   1.4500000e+01   5.6881900e-02
   1.5000000e+01   6.6756300e-02
   1.5500000e+01   7.7724100e-02
   1.6000000e+01   8.9816400e-02
   1.6500000e+01   1.0305500e-01
   1.7000000e+01   1.1744900e-01
   1.7500000e+01   1.3300000e-01
   1.8000000e+01   1.4969600e-01
   1.8500000e+01   1.6751200e-01
   1.9000000e+01   1.8641600e-01
   1.9500000e+01   2.0636000e-01
   2.0000000e+01   2.2728900e-01


==> data/outage_vs_distance/t1_1_8.dat <==
   4.0000000e+00   2.5214000e-04
   4.5000000e+00   4.9633200e-04
   5.0000000e+00   9.0603000e-04
   5.5000000e+00   1.5548000e-03
   6.0000000e+00   2.5338100e-03
   6.5000000e+00   3.9520000e-03
   7.0000000e+00   5.9352300e-03
   7.5000000e+00   8.6245700e-03
   8.0000000e+00   1.2173500e-02
   8.5000000e+00   1.6744400e-02
   9.0000000e+00   2.2504100e-02
   9.5000000e+00   2.9619000e-02
   1.0000000e+01   3.8249600e-02
   1.0500000e+01   4.8545000e-02
   1.1000000e+01   6.0637500e-02
   1.1500000e+01   7.4637400e-02
   1.2000000e+01   9.0628300e-02
   1.2500000e+01   1.0866300e-01
   1.3000000e+01   1.2876200e-01
   1.3500000e+01   1.5090800e-01
   1.4000000e+01   1.7504900e-01
   1.4500000e+01   2.0109600e-01
   1.5000000e+01   2.2892700e-01
   1.5500000e+01   2.5838400e-01
   1.6000000e+01   2.8928400e-01
   1.6500000e+01   3.2141600e-01
   1.7000000e+01   3.5455100e-01
   1.7500000e+01   3.8844500e-01
   1.8000000e+01   4.2284300e-01
   1.8500000e+01   4.5748800e-01
   1.9000000e+01   4.9212400e-01
   1.9500000e+01   5.2650400e-01
   2.0000000e+01   5.6038900e-01


==> data/outage_vs_distance/t2_1_2.dat <==
   4.0000000e+00   6.7228100e-09
   4.5000000e+00   2.6484300e-08
   5.0000000e+00   8.9892300e-08
   5.5000000e+00   2.7013700e-07
   6.0000000e+00   7.3346800e-07
   6.5000000e+00   1.8274500e-06
   7.0000000e+00   4.2290100e-06
   7.5000000e+00   9.1779100e-06
   8.0000000e+00   1.8825600e-05
   8.5000000e+00   3.6730500e-05
   9.0000000e+00   6.8531200e-05
   9.5000000e+00   1.2282000e-04
   1.0000000e+01   2.1223100e-04
   1.0500000e+01   3.5474500e-04
   1.1000000e+01   5.7517600e-04
   1.1500000e+01   9.0680900e-04
   1.2000000e+01   1.3931000e-03
   1.2500000e+01   2.0893300e-03
   1.3000000e+01   3.0641700e-03
   1.3500000e+01   4.4008300e-03
   1.4000000e+01   6.1979000e-03
   1.4500000e+01   8.5694900e-03
   1.5000000e+01   1.1644700e-02
   1.5500000e+01   1.5566500e-02
   1.6000000e+01   2.0488800e-02
   1.6500000e+01   2.6574400e-02
   1.7000000e+01   3.3989800e-02
   1.7500000e+01   4.2901200e-02
   1.8000000e+01   5.3468800e-02
   1.8500000e+01   6.5841100e-02
   1.9000000e+01   8.0148600e-02
   1.9500000e+01   9.6498400e-02
   2.0000000e+01   1.1496800e-01


==> data/outage_vs_distance/t2_1_8.dat <==
   4.0000000e+00   1.9833100e-07
   4.5000000e+00   7.6336600e-07
   5.0000000e+00   2.5246800e-06
   5.5000000e+00   7.3730900e-06
   6.0000000e+00   1.9403400e-05
   6.5000000e+00   4.6734400e-05
   7.0000000e+00   1.0427800e-04
   7.5000000e+00   2.1764400e-04
   8.0000000e+00   4.2824800e-04
   8.5000000e+00   7.9952600e-04
   9.0000000e+00   1.4239000e-03
   9.5000000e+00   2.4299200e-03
   1.0000000e+01   3.9887000e-03
   1.0500000e+01   6.3186600e-03
   1.1000000e+01   9.6874200e-03
   1.1500000e+01   1.4409800e-02
   1.2000000e+01   2.0841300e-02
   1.2500000e+01   2.9366400e-02
   1.3000000e+01   4.0381700e-02
   1.3500000e+01   5.4275400e-02
   1.4000000e+01   7.1402900e-02
   1.4500000e+01   9.2061900e-02
   1.5000000e+01   1.1646800e-01
   1.5500000e+01   1.4473200e-01
   1.6000000e+01   1.7684600e-01
   1.6500000e+01   2.1267100e-01
   1.7000000e+01   2.5193300e-01
   1.7500000e+01   2.9423600e-01
   1.8000000e+01   3.3906600e-01
   1.8500000e+01   3.8582000e-01
   1.9000000e+01   4.3382900e-01
   1.9500000e+01   4.8238600e-01
   2.0000000e+01   5.3078200e-01


==> data/outage_vs_distance/t3_1_2.dat <==
   4.0000000e+00   1.1185800e-12
   4.5000000e+00   8.7264600e-12
   5.0000000e+00   5.4429900e-11
   5.5000000e+00   2.8275300e-10
   6.0000000e+00   1.2611400e-09
   6.5000000e+00   4.9430600e-09
   7.0000000e+00   1.7338000e-08
   7.5000000e+00   5.5213500e-08
   8.0000000e+00   1.6151500e-07
   8.5000000e+00   4.3819700e-07
   9.0000000e+00   1.1114000e-06
   9.5000000e+00   2.6528800e-06
   1.0000000e+01   5.9934100e-06
   1.0500000e+01   1.2877900e-05
   1.1000000e+01   2.6427000e-05
   1.1500000e+01   5.1982500e-05
   1.2000000e+01   9.8322700e-05
   1.2500000e+01   1.7932900e-04
   1.3000000e+01   3.1616900e-04
   1.3500000e+01   5.4003200e-04
   1.4000000e+01   8.9536900e-04
   1.4500000e+01   1.4435700e-03
   1.5000000e+01   2.2668100e-03
   1.5500000e+01   3.4719200e-03
   1.6000000e+01   5.1936000e-03
   1.6500000e+01   7.5969300e-03
   1.7000000e+01   1.0878200e-02
   1.7500000e+01   1.5264200e-02
   1.8000000e+01   2.1008500e-02
   1.8500000e+01   2.8385900e-02
   1.9000000e+01   3.7683700e-02
   1.9500000e+01   4.9190500e-02
   2.0000000e+01   6.3183200e-02


==> data/outage_vs_distance/t3_1_8.dat <==
   4.0000000e+00   1.7802700e-10
   4.5000000e+00   1.3388500e-09
   5.0000000e+00   8.0159500e-09
   5.5000000e+00   3.9802700e-08
   6.0000000e+00   1.6897700e-07
   6.5000000e+00   6.2778100e-07
   7.0000000e+00   2.0785300e-06
   7.5000000e+00   6.2224900e-06
   8.0000000e+00   1.7042200e-05
   8.5000000e+00   4.3114900e-05
   9.0000000e+00   1.0156500e-04
   9.5000000e+00   2.2428900e-04
   1.0000000e+01   4.6698500e-04
   1.0500000e+01   9.2122700e-04
   1.1000000e+01   1.7292100e-03
   1.1500000e+01   3.0999600e-03
   1.2000000e+01   5.3249400e-03
   1.2500000e+01   8.7898100e-03
   1.3000000e+01   1.3979000e-02
   1.3500000e+01   2.1469000e-02
   1.4000000e+01   3.1908200e-02
   1.4500000e+01   4.5981800e-02
   1.5000000e+01   6.4361700e-02
   1.5500000e+01   8.7647500e-02
   1.6000000e+01   1.1630100e-01
   1.6500000e+01   1.5058700e-01
   1.7000000e+01   1.9052000e-01
   1.7500000e+01   2.3583400e-01
   1.8000000e+01   2.8597700e-01
   1.8500000e+01   3.4012400e-01
   1.9000000e+01   3.9722800e-01
   1.9500000e+01   4.5608200e-01
   2.0000000e+01   5.1539400e-01


==> data/outage_vs_power/s1_1_2.dat <==
   5.0000000e-01   2.2783050e-01
   7.5000000e-01   9.8642900e-02
   1.0000000e+00   5.0500100e-02
   1.2500000e+00   2.9084600e-02
   1.5000000e+00   1.8225600e-02
   1.7500000e+00   1.2188800e-02
   2.0000000e+00   8.5269000e-03
   2.2500000e+00   6.1958000e-03
   2.5000000e+00   4.6499000e-03
   2.7500000e+00   3.5748000e-03
   3.0000000e+00   2.8155000e-03
   3.2500000e+00   2.2456000e-03
   3.5000000e+00   1.8206000e-03
   3.7500000e+00   1.5046000e-03
   4.0000000e+00   1.2540000e-03


==> data/outage_vs_power/s1_1_8.dat <==
   5.0000000e-01   5.6124500e-01
   7.5000000e-01   3.1089770e-01
   1.0000000e+00   1.8261110e-01
   1.2500000e+00   1.1457000e-01
   1.5000000e+00   7.6042100e-02
   1.7500000e+00   5.2892500e-02
   2.0000000e+00   3.8207900e-02
   2.2500000e+00   2.8436200e-02
   2.5000000e+00   2.1739200e-02
   2.7500000e+00   1.6982800e-02
   3.0000000e+00   1.3532900e-02
   3.2500000e+00   1.0960300e-02
   3.5000000e+00   8.9770000e-03
   3.7500000e+00   7.4668000e-03
   4.0000000e+00   6.2579000e-03


==> data/outage_vs_power/s2_1_2.dat <==
   5.0000000e-01   2.0037050e-01
   7.5000000e-01   4.9935600e-02
   1.0000000e+00   1.5248900e-02
   1.2500000e+00   5.5789000e-03
   1.5000000e+00   2.3328000e-03
   1.7500000e+00   1.0614000e-03
   2.0000000e+00   5.3600000e-04
   2.2500000e+00   2.8260000e-04
   2.5000000e+00   1.6130000e-04
   2.7500000e+00   9.8500000e-05
   3.0000000e+00   5.9500000e-05
   3.2500000e+00   3.8000000e-05
   3.5000000e+00   2.5300000e-05
   3.7500000e+00   1.8500000e-05
   4.0000000e+00   1.2900000e-05


==> data/outage_vs_power/s2_1_8.dat <==
   5.0000000e-01   6.8868170e-01
   7.5000000e-01   3.2085050e-01
   1.0000000e+00   1.4071570e-01
   1.2500000e+00   6.4680600e-02
   1.5000000e+00   3.1670500e-02
   1.7500000e+00   1.6591000e-02
   2.0000000e+00   9.1707000e-03
   2.2500000e+00   5.3512000e-03
   2.5000000e+00   3.2409000e-03
   2.7500000e+00   2.0365000e-03
   3.0000000e+00   1.3032000e-03
   3.2500000e+00   8.6820000e-04
   3.5000000e+00   5.8980000e-04
   3.7500000e+00   4.1270000e-04
   4.0000000e+00   2.8840000e-04


==> data/outage_vs_power/s3_1_2.dat <==
   5.0000000e-01   4.8930200e-02
   7.5000000e-01   5.0842000e-03
   1.0000000e+00   7.9060000e-04
   1.2500000e+00   1.6200000e-04
   1.5000000e+00   4.5200000e-05
   1.7500000e+00   1.4400000e-05
   2.0000000e+00   4.4000000e-06
   2.2500000e+00   2.5000000e-06
   2.5000000e+00   9.0000000e-07
   2.7500000e+00   7.0000000e-07
   3.0000000e+00   4.0000000e-07
   3.2500000e+00   3.0000000e-07
   3.5000000e+00   3.0000000e-07
   3.7500000e+00   2.0000000e-07
   4.0000000e+00   2.0000000e-07


==> data/outage_vs_power/s3_1_8.dat <==
   5.0000000e-01   4.3297680e-01
   7.5000000e-01   1.0862980e-01
   1.0000000e+00   2.7324000e-02
   1.2500000e+00   7.7016000e-03
   1.5000000e+00   2.4801000e-03
   1.7500000e+00   9.0000000e-04
   2.0000000e+00   3.5470000e-04
   2.2500000e+00   1.5320000e-04
   2.5000000e+00   7.3100000e-05
   2.7500000e+00   3.8100000e-05
   3.0000000e+00   1.9000000e-05
   3.2500000e+00   9.9000000e-06
   3.5000000e+00   5.7000000e-06
   3.7500000e+00   4.2000000e-06
   4.0000000e+00   2.0000000e-06


==> data/outage_vs_power/t1_1_2.dat <==
   5.0000000e-01   2.2780300e-01
   7.5000000e-01   9.8641700e-02
   1.0000000e+00   5.0561400e-02
   1.2500000e+00   2.9140900e-02
   1.5000000e+00   1.8260300e-02
   1.7500000e+00   1.2175200e-02
   2.0000000e+00   8.5148200e-03
   2.2500000e+00   6.1842300e-03
   2.5000000e+00   4.6312000e-03
   2.7500000e+00   3.5570400e-03
   3.0000000e+00   2.7906900e-03
   3.2500000e+00   2.2294300e-03
   3.5000000e+00   1.8090400e-03
   3.7500000e+00   1.4879800e-03
   4.0000000e+00   1.2385700e-03


==> data/outage_vs_power/t1_1_8.dat <==
   5.0000000e-01   5.6119500e-01
   7.5000000e-01   3.1089100e-01
   1.0000000e+00   1.8255500e-01
   1.2500000e+00   1.1459100e-01
   1.5000000e+00   7.6125000e-02
   1.7500000e+00   5.2958000e-02
   2.0000000e+00   3.8249600e-02
   2.2500000e+00   2.8491700e-02
   2.5000000e+00   2.1775700e-02
   2.7500000e+00   1.7007600e-02
   3.0000000e+00   1.3531900e-02
   3.2500000e+00   1.0939900e-02
   3.5000000e+00   8.9683700e-03
   3.7500000e+00   7.4426300e-03
   4.0000000e+00   6.2436800e-03


==> data/outage_vs_power/t2_1_2.dat <==
   5.0000000e-01   2.0031800e-01
   7.5000000e-01   4.9912600e-02
   1.0000000e+00   1.5227900e-02
   1.2500000e+00   5.5440500e-03
   1.5000000e+00   2.3158700e-03
   1.7500000e+00   1.0764700e-03
   2.0000000e+00   5.4450300e-04
   2.2500000e+00   2.9486200e-04
   2.5000000e+00   1.6888200e-04
   2.7500000e+00   1.0136200e-04
   3.0000000e+00   6.3297900e-05
   3.2500000e+00   4.0894400e-05
   3.5000000e+00   2.7210100e-05
   3.7500000e+00   1.8577200e-05
   4.0000000e+00   1.2974600e-05


==> data/outage_vs_power/t2_1_8.dat <==
   5.0000000e-01   6.8880200e-01
   7.5000000e-01   3.2067900e-01
   1.0000000e+00   1.4072800e-01
   1.2500000e+00   6.4634000e-02
   1.5000000e+00   3.1692000e-02
   1.7500000e+00   1.6558700e-02
   2.0000000e+00   9.1554100e-03
   2.2500000e+00   5.3171800e-03
   2.5000000e+00   3.2221800e-03
   2.7500000e+00   2.0259100e-03
   3.0000000e+00   1.3153300e-03
   3.2500000e+00   8.7835200e-04
   3.5000000e+00   6.0129300e-04
   3.7500000e+00   4.2079900e-04
   4.0000000e+00   3.0033700e-04


==> data/outage_vs_power/t3_1_2.dat <==
   5.0000000e-01   4.8925900e-02
   7.5000000e-01   5.1092500e-03
   1.0000000e+00   7.8458000e-04
   1.2500000e+00   1.6278200e-04
   1.5000000e+00   4.2285000e-05
   1.7500000e+00   1.3033600e-05
   2.0000000e+00   4.5917200e-06
   2.2500000e+00   1.8001700e-06
   2.5000000e+00   7.7014300e-07
   2.7500000e+00   3.5427900e-07
   3.0000000e+00   1.7327400e-07
   3.2500000e+00   8.9298700e-08
   3.5000000e+00   4.8149600e-08
   3.7500000e+00   2.7011500e-08
   4.0000000e+00   1.5687600e-08


==> data/outage_vs_power/t3_1_8.dat <==
   5.0000000e-01   4.3272100e-01
   7.5000000e-01   1.0854200e-01
   1.0000000e+00   2.7273500e-02
   1.2500000e+00   7.7240200e-03
   1.5000000e+00   2.4842600e-03
   1.7500000e+00   8.9455800e-04
   2.0000000e+00   3.5468800e-04
   2.2500000e+00   1.5258100e-04
   2.5000000e+00   7.0348300e-05
   2.7500000e+00   3.4417600e-05
   3.0000000e+00   1.7723900e-05
   3.2500000e+00   9.5434600e-06
   3.5000000e+00   5.3437100e-06
   3.7500000e+00   3.0973700e-06
   4.0000000e+00   1.8513900e-06


==> data/pdf/pdf11.dat <==
   1.0000000e-03   2.5519851e+00
   2.0000000e-03   2.9273865e+00
   3.0000000e-03   3.1393612e+00
   4.0000000e-03   3.2817289e+00
   5.0000000e-03   3.3855162e+00
   6.0000000e-03   3.4649060e+00
   7.0000000e-03   3.5275691e+00
   8.0000000e-03   3.5781159e+00
   9.0000000e-03   3.6195279e+00
   1.0000000e-02   3.6538396e+00
   1.1000000e-02   3.6824986e+00
   1.2000000e-02   3.7065687e+00
   1.3000000e-02   3.7268536e+00
   1.4000000e-02   3.7439737e+00
   1.5000000e-02   3.7584170e+00
   1.6000000e-02   3.7705738e+00
   1.7000000e-02   3.7807607e+00
   1.8000000e-02   3.7892373e+00
   1.9000000e-02   3.7962191e+00
   2.0000000e-02   3.8018865e+00
   2.1000000e-02   3.8063919e+00
   2.2000000e-02   3.8098651e+00
   2.3000000e-02   3.8124172e+00
   2.4000000e-02   3.8141442e+00
   2.5000000e-02   3.8151292e+00
   2.6000000e-02   3.8154449e+00
   2.7000000e-02   3.8151549e+00
   2.8000000e-02   3.8143150e+00
   2.9000000e-02   3.8129749e+00
   3.0000000e-02   3.8111783e+00
   3.1000000e-02   3.8089644e+00
   3.2000000e-02   3.8063682e+00
   3.3000000e-02   3.8034208e+00
   3.4000000e-02   3.8001506e+00
   3.5000000e-02   3.7965827e+00
   3.6000000e-02   3.7927401e+00
   3.7000000e-02   3.7886437e+00
   3.8000000e-02   3.7843121e+00
   3.9000000e-02   3.7797626e+00
   4.0000000e-02   3.7750108e+00
   4.1000000e-02   3.7700709e+00
   4.2000000e-02   3.7649560e+00
   4.3000000e-02   3.7596781e+00
   4.4000000e-02   3.7542481e+00
   4.5000000e-02   3.7486762e+00
   4.6000000e-02   3.7429716e+00
   4.7000000e-02   3.7371430e+00
   4.8000000e-02   3.7311982e+00
   4.9000000e-02   3.7251446e+00
   5.0000000e-02   3.7189889e+00
   5.1000000e-02   3.7127375e+00
   5.2000000e-02   3.7063961e+00
   5.3000000e-02   3.6999701e+00
   5.4000000e-02   3.6934646e+00
   5.5000000e-02   3.6868843e+00
   5.6000000e-02   3.6802335e+00
   5.7000000e-02   3.6735162e+00
   5.8000000e-02   3.6667363e+00
   5.9000000e-02   3.6598972e+00
   6.0000000e-02   3.6530024e+00
   6.1000000e-02   3.6460548e+00
   6.2000000e-02   3.6390573e+00
   6.3000000e-02   3.6320128e+00
   6.4000000e-02   3.6249236e+00
   6.5000000e-02   3.6177921e+00
   6.6000000e-02   3.6106207e+00
   6.7000000e-02   3.6034113e+00
   6.8000000e-02   3.5961659e+00
   6.9000000e-02   3.5888863e+00
   7.0000000e-02   3.5815744e+00
   7.1000000e-02   3.5742317e+00
   7.2000000e-02   3.5668597e+00
   7.3000000e-02   3.5594598e+00
   7.4000000e-02   3.5520335e+00
   7.5000000e-02   3.5445820e+00
   7.6000000e-02   3.5371064e+00
   7.7000000e-02   3.5296079e+00
   7.8000000e-02   3.5220876e+00
   7.9000000e-02   3.5145464e+00
   8.0000000e-02   3.5069854e+00
   8.1000000e-02   3.4994053e+00
   8.2000000e-02   3.4918070e+00
   8.3000000e-02   3.4841913e+00
   8.4000000e-02   3.4765589e+00
   8.5000000e-02   3.4689106e+00
   8.6000000e-02   3.4612469e+00
   8.7000000e-02   3.4535686e+00
   8.8000000e-02   3.4458761e+00
   8.9000000e-02   3.4381701e+00
   9.0000000e-02   3.4304510e+00
   9.1000000e-02   3.4227193e+00
   9.2000000e-02   3.4149756e+00
   9.3000000e-02   3.4072201e+00
   9.4000000e-02   3.3994534e+00
   9.5000000e-02   3.3916758e+00
   9.6000000e-02   3.3838876e+00
   9.7000000e-02   3.3760893e+00
   9.8000000e-02   3.3682810e+00
   9.9000000e-02   3.3604632e+00
   1.0000000e-01   3.3526360e+00
   1.0100000e-01   3.3447998e+00
   1.0200000e-01   3.3369548e+00
   1.0300000e-01   3.3291011e+00
   1.0400000e-01   3.3212392e+00
   1.0500000e-01   3.3133690e+00
   1.0600000e-01   3.3054908e+00
   1.0700000e-01   3.2976049e+00
   1.0800000e-01   3.2897112e+00
   1.0900000e-01   3.2818101e+00
   1.1000000e-01   3.2739016e+00
   1.1100000e-01   3.2659858e+00
   1.1200000e-01   3.2580629e+00
   1.1300000e-01   3.2501330e+00
   1.1400000e-01   3.2421962e+00
   1.1500000e-01   3.2342525e+00
   1.1600000e-01   3.2263020e+00
   1.1700000e-01   3.2183449e+00
   1.1800000e-01   3.2103812e+00
   1.1900000e-01   3.2024109e+00
   1.2000000e-01   3.1944342e+00
   1.2100000e-01   3.1864509e+00
   1.2200000e-01   3.1784613e+00
   1.2300000e-01   3.1704652e+00
   1.2400000e-01   3.1624629e+00
   1.2500000e-01   3.1544542e+00
   1.2600000e-01   3.1464392e+00
   1.2700000e-01   3.1384179e+00
   1.2800000e-01   3.1303903e+00
   1.2900000e-01   3.1223564e+00
   1.3000000e-01   3.1143163e+00
   1.3100000e-01   3.1062699e+00
   1.3200000e-01   3.0982172e+00
   1.3300000e-01   3.0901582e+00
   1.3400000e-01   3.0820929e+00
   1.3500000e-01   3.0740213e+00
   1.3600000e-01   3.0659433e+00
   1.3700000e-01   3.0578590e+00
   1.3800000e-01   3.0497683e+00
   1.3900000e-01   3.0416712e+00
   1.4000000e-01   3.0335677e+00
   1.4100000e-01   3.0254576e+00
   1.4200000e-01   3.0173411e+00
   1.4300000e-01   3.0092180e+00
   1.4400000e-01   3.0010883e+00
   1.4500000e-01   2.9929520e+00
   1.4600000e-01   2.9848091e+00
   1.4700000e-01   2.9766594e+00
   1.4800000e-01   2.9685030e+00
   1.4900000e-01   2.9603397e+00
   1.5000000e-01   2.9521696e+00
   1.5100000e-01   2.9439927e+00
   1.5200000e-01   2.9358087e+00
   1.5300000e-01   2.9276178e+00
   1.5400000e-01   2.9194198e+00
   1.5500000e-01   2.9112147e+00
   1.5600000e-01   2.9030024e+00
   1.5700000e-01   2.8947829e+00
   1.5800000e-01   2.8865562e+00
   1.5900000e-01   2.8783221e+00
   1.6000000e-01   2.8700806e+00
   1.6100000e-01   2.8618316e+00
   1.6200000e-01   2.8535751e+00
   1.6300000e-01   2.8453111e+00
   1.6400000e-01   2.8370394e+00
   1.6500000e-01   2.8287600e+00
   1.6600000e-01   2.8204729e+00
   1.6700000e-01   2.8121779e+00
   1.6800000e-01   2.8038751e+00
   1.6900000e-01   2.7955643e+00
   1.7000000e-01   2.7872455e+00
   1.7100000e-01   2.7789186e+00
   1.7200000e-01   2.7705836e+00
   1.7300000e-01   2.7622404e+00
   1.7400000e-01   2.7538889e+00
   1.7500000e-01   2.7455291e+00
   1.7600000e-01   2.7371608e+00
   1.7700000e-01   2.7287842e+00
   1.7800000e-01   2.7203990e+00
   1.7900000e-01   2.7120052e+00
   1.8000000e-01   2.7036027e+00
   1.8100000e-01   2.6951916e+00
   1.8200000e-01   2.6867716e+00
   1.8300000e-01   2.6783428e+00
   1.8400000e-01   2.6699051e+00
   1.8500000e-01   2.6614585e+00
   1.8600000e-01   2.6530027e+00
   1.8700000e-01   2.6445379e+00
   1.8800000e-01   2.6360640e+00
   1.8900000e-01   2.6275808e+00
   1.9000000e-01   2.6190883e+00
   1.9100000e-01   2.6105864e+00
   1.9200000e-01   2.6020752e+00
   1.9300000e-01   2.5935544e+00
   1.9400000e-01   2.5850242e+00
   1.9500000e-01   2.5764843e+00
   1.9600000e-01   2.5679348e+00
   1.9700000e-01   2.5593755e+00
   1.9800000e-01   2.5508065e+00
   1.9900000e-01   2.5422277e+00
   2.0000000e-01   2.5336389e+00
   2.0100000e-01   2.5250402e+00
   2.0200000e-01   2.5164315e+00
   2.0300000e-01   2.5078128e+00
   2.0400000e-01   2.4991839e+00
   2.0500000e-01   2.4905448e+00
   2.0600000e-01   2.4818955e+00
   2.0700000e-01   2.4732359e+00
   2.0800000e-01   2.4645660e+00
   2.0900000e-01   2.4558857e+00
   2.1000000e-01   2.4471949e+00
   2.1100000e-01   2.4384937e+00
   2.1200000e-01   2.4297818e+00
   2.1300000e-01   2.4210594e+00
   2.1400000e-01   2.4123264e+00
   2.1500000e-01   2.4035826e+00
   2.1600000e-01   2.3948281e+00
   2.1700000e-01   2.3860628e+00
   2.1800000e-01   2.3772866e+00
   2.1900000e-01   2.3684996e+00
   2.2000000e-01   2.3597017e+00
   2.2100000e-01   2.3508927e+00
   2.2200000e-01   2.3420728e+00
   2.2300000e-01   2.3332418e+00
   2.2400000e-01   2.3243997e+00
   2.2500000e-01   2.3155464e+00
   2.2600000e-01   2.3066820e+00
   2.2700000e-01   2.2978063e+00
   2.2800000e-01   2.2889194e+00
   2.2900000e-01   2.2800212e+00
   2.3000000e-01   2.2711117e+00
   2.3100000e-01   2.2621908e+00
   2.3200000e-01   2.2532585e+00
   2.3300000e-01   2.2443148e+00
   2.3400000e-01   2.2353596e+00
   2.3500000e-01   2.2263929e+00
   2.3600000e-01   2.2174147e+00
   2.3700000e-01   2.2084250e+00
   2.3800000e-01   2.1994237e+00
   2.3900000e-01   2.1904108e+00
   2.4000000e-01   2.1813862e+00
   2.4100000e-01   2.1723500e+00
   2.4200000e-01   2.1633022e+00
   2.4300000e-01   2.1542426e+00
   2.4400000e-01   2.1451714e+00
   2.4500000e-01   2.1360884e+00
   2.4600000e-01   2.1269936e+00
   2.4700000e-01   2.1178871e+00
   2.4800000e-01   2.1087689e+00
   2.4900000e-01   2.0996388e+00
   2.5000000e-01   2.0904969e+00
   2.5100000e-01   2.0813432e+00
   2.5200000e-01   2.0721777e+00
   2.5300000e-01   2.0630004e+00
   2.5400000e-01   2.0538112e+00
   2.5500000e-01   2.0446102e+00
   2.5600000e-01   2.0353974e+00
   2.5700000e-01   2.0261727e+00
   2.5800000e-01   2.0169362e+00
   2.5900000e-01   2.0076878e+00
   2.6000000e-01   1.9984276e+00
   2.6100000e-01   1.9891555e+00
   2.6200000e-01   1.9798716e+00
   2.6300000e-01   1.9705760e+00
   2.6400000e-01   1.9612684e+00
   2.6500000e-01   1.9519491e+00
   2.6600000e-01   1.9426180e+00
   2.6700000e-01   1.9332752e+00
   2.6800000e-01   1.9239206e+00
   2.6900000e-01   1.9145542e+00
   2.7000000e-01   1.9051762e+00
   2.7100000e-01   1.8957864e+00
   2.7200000e-01   1.8863850e+00
   2.7300000e-01   1.8769719e+00
   2.7400000e-01   1.8675472e+00
   2.7500000e-01   1.8581109e+00
   2.7600000e-01   1.8486631e+00
   2.7700000e-01   1.8392038e+00
   2.7800000e-01   1.8297330e+00
   2.7900000e-01   1.8202507e+00
   2.8000000e-01   1.8107570e+00
   2.8100000e-01   1.8012520e+00
   2.8200000e-01   1.7917356e+00
   2.8300000e-01   1.7822080e+00
   2.8400000e-01   1.7726691e+00
   2.8500000e-01   1.7631191e+00
   2.8600000e-01   1.7535580e+00
   2.8700000e-01   1.7439857e+00
   2.8800000e-01   1.7344025e+00
   2.8900000e-01   1.7248084e+00
   2.9000000e-01   1.7152033e+00
   2.9100000e-01   1.7055875e+00
   2.9200000e-01   1.6959609e+00
   2.9300000e-01   1.6863236e+00
   2.9400000e-01   1.6766757e+00
   2.9500000e-01   1.6670173e+00
   2.9600000e-01   1.6573484e+00
   2.9700000e-01   1.6476692e+00
   2.9800000e-01   1.6379797e+00
   2.9900000e-01   1.6282800e+00
   3.0000000e-01   1.6185702e+00
   3.0100000e-01   1.6088503e+00
   3.0200000e-01   1.5991205e+00
   3.0300000e-01   1.5893810e+00
   3.0400000e-01   1.5796316e+00
   3.0500000e-01   1.5698727e+00
   3.0600000e-01   1.5601043e+00
   3.0700000e-01   1.5503264e+00
   3.0800000e-01   1.5405393e+00
   3.0900000e-01   1.5307430e+00
   3.1000000e-01   1.5209376e+00
   3.1100000e-01   1.5111233e+00
   3.1200000e-01   1.5013002e+00
   3.1300000e-01   1.4914684e+00
   3.1400000e-01   1.4816281e+00
   3.1500000e-01   1.4717794e+00
   3.1600000e-01   1.4619224e+00
   3.1700000e-01   1.4520573e+00
   3.1800000e-01   1.4421843e+00
   3.1900000e-01   1.4323034e+00
   3.2000000e-01   1.4224148e+00
   3.2100000e-01   1.4125187e+00
   3.2200000e-01   1.4026153e+00
   3.2300000e-01   1.3927047e+00
   3.2400000e-01   1.3827871e+00
   3.2500000e-01   1.3728627e+00
   3.2600000e-01   1.3629316e+00
   3.2700000e-01   1.3529941e+00
   3.2800000e-01   1.3430502e+00
   3.2900000e-01   1.3331003e+00
   3.3000000e-01   1.3231445e+00
   3.3100000e-01   1.3131829e+00
   3.3200000e-01   1.3032159e+00
   3.3300000e-01   1.2932436e+00
   3.3400000e-01   1.2832662e+00
   3.3500000e-01   1.2732840e+00
   3.3600000e-01   1.2632971e+00
   3.3700000e-01   1.2533059e+00
   3.3800000e-01   1.2433104e+00
   3.3900000e-01   1.2333111e+00
   3.4000000e-01   1.2233080e+00
   3.4100000e-01   1.2133015e+00
   3.4200000e-01   1.2032919e+00
   3.4300000e-01   1.1932792e+00
   3.4400000e-01   1.1832640e+00
   3.4500000e-01   1.1732463e+00
   3.4600000e-01   1.1632265e+00
   3.4700000e-01   1.1532049e+00
   3.4800000e-01   1.1431817e+00
   3.4900000e-01   1.1331572e+00
   3.5000000e-01   1.1231318e+00
   3.5100000e-01   1.1131057e+00
   3.5200000e-01   1.1030793e+00
   3.5300000e-01   1.0930528e+00
   3.5400000e-01   1.0830266e+00
   3.5500000e-01   1.0730010e+00
   3.5600000e-01   1.0629764e+00
   3.5700000e-01   1.0529530e+00
   3.5800000e-01   1.0429313e+00
   3.5900000e-01   1.0329115e+00
   3.6000000e-01   1.0228941e+00
   3.6100000e-01   1.0128794e+00
   3.6200000e-01   1.0028678e+00
   3.6300000e-01   9.9285972e-01
   3.6400000e-01   9.8285546e-01
   3.6500000e-01   9.7285544e-01
   3.6600000e-01   9.6286009e-01
   3.6700000e-01   9.5286980e-01
   3.6800000e-01   9.4288501e-01
   3.6900000e-01   9.3290612e-01
   3.7000000e-01   9.2293359e-01
   3.7100000e-01   9.1296784e-01
   3.7200000e-01   9.0300934e-01
   3.7300000e-01   8.9305853e-01
   3.7400000e-01   8.8311589e-01
   3.7500000e-01   8.7318189e-01
   3.7600000e-01   8.6325702e-01
   3.7700000e-01   8.5334176e-01
   3.7800000e-01   8.4343662e-01
   3.7900000e-01   8.3354211e-01
   3.8000000e-01   8.2365875e-01
   3.8100000e-01   8.1378707e-01
   3.8200000e-01   8.0392760e-01
   3.8300000e-01   7.9408090e-01
   3.8400000e-01   7.8424752e-01
   3.8500000e-01   7.7442803e-01
   3.8600000e-01   7.6462301e-01
   3.8700000e-01   7.5483303e-01
   3.8800000e-01   7.4505872e-01
   3.8900000e-01   7.3530066e-01
   3.9000000e-01   7.2555948e-01
   3.9100000e-01   7.1583581e-01
   3.9200000e-01   7.0613029e-01
   3.9300000e-01   6.9644357e-01
   3.9400000e-01   6.8677631e-01
   3.9500000e-01   6.7712920e-01
   3.9600000e-01   6.6750291e-01
   3.9700000e-01   6.5789814e-01
   3.9800000e-01   6.4831561e-01
   3.9900000e-01   6.3875604e-01
   4.0000000e-01   6.2922016e-01
   4.0100000e-01   6.1970871e-01
   4.0200000e-01   6.1022247e-01
   4.0300000e-01   6.0076219e-01
   4.0400000e-01   5.9132867e-01
   4.0500000e-01   5.8192271e-01
   4.0600000e-01   5.7254513e-01
   4.0700000e-01   5.6319674e-01
   4.0800000e-01   5.5387838e-01
   4.0900000e-01   5.4459093e-01
   4.1000000e-01   5.3533523e-01
   4.1100000e-01   5.2611218e-01
   4.1200000e-01   5.1692269e-01
   4.1300000e-01   5.0776765e-01
   4.1400000e-01   4.9864800e-01
   4.1500000e-01   4.8956469e-01
   4.1600000e-01   4.8051868e-01
   4.1700000e-01   4.7151094e-01
   4.1800000e-01   4.6254248e-01
   4.1900000e-01   4.5361429e-01
   4.2000000e-01   4.4472741e-01
   4.2100000e-01   4.3588288e-01
   4.2200000e-01   4.2708176e-01
   4.2300000e-01   4.1832514e-01
   4.2400000e-01   4.0961410e-01
   4.2500000e-01   4.0094977e-01
   4.2600000e-01   3.9233328e-01
   4.2700000e-01   3.8376578e-01
   4.2800000e-01   3.7524844e-01
   4.2900000e-01   3.6678246e-01
   4.3000000e-01   3.5836905e-01
   4.3100000e-01   3.5000944e-01
   4.3200000e-01   3.4170488e-01
   4.3300000e-01   3.3345664e-01
   4.3400000e-01   3.2526601e-01
   4.3500000e-01   3.1713432e-01
   4.3600000e-01   3.0906290e-01
   4.3700000e-01   3.0105310e-01
   4.3800000e-01   2.9310631e-01
   4.3900000e-01   2.8522392e-01
   4.4000000e-01   2.7740738e-01
   4.4100000e-01   2.6965812e-01
   4.4200000e-01   2.6197763e-01
   4.4300000e-01   2.5436739e-01
   4.4400000e-01   2.4682894e-01
   4.4500000e-01   2.3936382e-01
   4.4600000e-01   2.3197360e-01
   4.4700000e-01   2.2465989e-01
   4.4800000e-01   2.1742431e-01
   4.4900000e-01   2.1026850e-01
   4.5000000e-01   2.0319416e-01
   4.5100000e-01   1.9620299e-01
   4.5200000e-01   1.8929672e-01
   4.5300000e-01   1.8247711e-01
   4.5400000e-01   1.7574596e-01
   4.5500000e-01   1.6910510e-01
   4.5600000e-01   1.6255636e-01
   4.5700000e-01   1.5610164e-01
   4.5800000e-01   1.4974284e-01
   4.5900000e-01   1.4348191e-01
   4.6000000e-01   1.3732083e-01
   4.6100000e-01   1.3126160e-01
   4.6200000e-01   1.2530626e-01
   4.6300000e-01   1.1945690e-01
   4.6400000e-01   1.1371561e-01
   4.6500000e-01   1.0808454e-01
   4.6600000e-01   1.0256587e-01
   4.6700000e-01   9.7161820e-02
   4.6800000e-01   9.1874627e-02
   4.6900000e-01   8.6706585e-02
   4.7000000e-01   8.1660017e-02
   4.7100000e-01   7.6737286e-02
   4.7200000e-01   7.1940793e-02
   4.7300000e-01   6.7272979e-02
   4.7400000e-01   6.2736325e-02
   4.7500000e-01   5.8333353e-02
   4.7600000e-01   5.4066624e-02
   4.7700000e-01   4.9938743e-02
   4.7800000e-01   4.5952360e-02
   4.7900000e-01   4.2110163e-02
   4.8000000e-01   3.8414889e-02
   4.8100000e-01   3.4869318e-02
   4.8200000e-01   3.1476275e-02
   4.8300000e-01   2.8238634e-02
   4.8400000e-01   2.5159312e-02
   4.8500000e-01   2.2241279e-02
   4.8600000e-01   1.9487550e-02
   4.8700000e-01   1.6901191e-02
   4.8800000e-01   1.4485319e-02
   4.8900000e-01   1.2243102e-02
   4.9000000e-01   1.0177760e-02
   4.9100000e-01   8.2925652e-03
   4.9200000e-01   6.5908456e-03
   4.9300000e-01   5.0759830e-03
   4.9400000e-01   3.7514153e-03
   4.9500000e-01   2.6206371e-03
   4.9600000e-01   1.6872008e-03
   4.9700000e-01   9.5471760e-04
   4.9800000e-01   4.2685834e-04
   4.9900000e-01   1.0735465e-04


==> data/pdf/pdf12.dat <==
   1.0000000e-03   4.9265493e-01
   2.0000000e-03   6.2826806e-01
   3.0000000e-03   7.2092924e-01
   4.0000000e-03   7.9305408e-01
   5.0000000e-03   8.5277944e-01
   6.0000000e-03   9.0408901e-01
   7.0000000e-03   9.4926254e-01
   8.0000000e-03   9.8973912e-01
   9.0000000e-03   1.0264910e+00
   1.0000000e-02   1.0602087e+00
   1.1000000e-02   1.0914020e+00
   1.2000000e-02   1.1204585e+00
   1.3000000e-02   1.1476810e+00
   1.4000000e-02   1.1733103e+00
   1.5000000e-02   1.1975417e+00
   1.6000000e-02   1.2205357e+00
   1.7000000e-02   1.2424261e+00
   1.8000000e-02   1.2633256e+00
   1.9000000e-02   1.2833302e+00
   2.0000000e-02   1.3025221e+00
   2.1000000e-02   1.3209727e+00
   2.2000000e-02   1.3387440e+00
   2.3000000e-02   1.3558904e+00
   2.4000000e-02   1.3724601e+00
   2.5000000e-02   1.3884955e+00
   2.6000000e-02   1.4040348e+00
   2.7000000e-02   1.4191118e+00
   2.8000000e-02   1.4337571e+00
   2.9000000e-02   1.4479983e+00
   3.0000000e-02   1.4618604e+00
   3.1000000e-02   1.4753661e+00
   3.2000000e-02   1.4885359e+00
   3.3000000e-02   1.5013889e+00
   3.4000000e-02   1.5139424e+00
   3.5000000e-02   1.5262122e+00
   3.6000000e-02   1.5382131e+00
   3.7000000e-02   1.5499585e+00
   3.8000000e-02   1.5614611e+00
   3.9000000e-02   1.5727323e+00
   4.0000000e-02   1.5837830e+00
   4.1000000e-02   1.5946232e+00
   4.2000000e-02   1.6052623e+00
   4.3000000e-02   1.6157090e+00
   4.4000000e-02   1.6259715e+00
   4.5000000e-02   1.6360573e+00
   4.6000000e-02   1.6459737e+00
   4.7000000e-02   1.6557274e+00
   4.8000000e-02   1.6653247e+00
   4.9000000e-02   1.6747715e+00
   5.0000000e-02   1.6840736e+00
   5.1000000e-02   1.6932361e+00
   5.2000000e-02   1.7022642e+00
   5.3000000e-02   1.7111624e+00
   5.4000000e-02   1.7199353e+00
   5.5000000e-02   1.7285872e+00
   5.6000000e-02   1.7371220e+00
   5.7000000e-02   1.7455436e+00
   5.8000000e-02   1.7538556e+00
   5.9000000e-02   1.7620614e+00
   6.0000000e-02   1.7701644e+00
   6.1000000e-02   1.7781676e+00
   6.2000000e-02   1.7860740e+00
   6.3000000e-02   1.7938865e+00
   6.4000000e-02   1.8016077e+00
   6.5000000e-02   1.8092403e+00
   6.6000000e-02   1.8167867e+00
   6.7000000e-02   1.8242493e+00
   6.8000000e-02   1.8316303e+00
   6.9000000e-02   1.8389319e+00
   7.0000000e-02   1.8461562e+00
   7.1000000e-02   1.8533051e+00
   7.2000000e-02   1.8603806e+00
   7.3000000e-02   1.8673844e+00
   7.4000000e-02   1.8743183e+00
   7.5000000e-02   1.8811841e+00
   7.6000000e-02   1.8879832e+00
   7.7000000e-02   1.8947173e+00
   7.8000000e-02   1.9013878e+00
   7.9000000e-02   1.9079962e+00
   8.0000000e-02   1.9145438e+00
   8.1000000e-02   1.9210321e+00
   8.2000000e-02   1.9274621e+00
   8.3000000e-02   1.9338353e+00
   8.4000000e-02   1.9401527e+00
   8.5000000e-02   1.9464155e+00
   8.6000000e-02   1.9526247e+00
   8.7000000e-02   1.9587816e+00
   8.8000000e-02   1.9648870e+00
   8.9000000e-02   1.9709420e+00
   9.0000000e-02   1.9769474e+00
   9.1000000e-02   1.9829044e+00
   9.2000000e-02   1.9888136e+00
   9.3000000e-02   1.9946760e+00
   9.4000000e-02   2.0004923e+00
   9.5000000e-02   2.0062635e+00
   9.6000000e-02   2.0119902e+00
   9.7000000e-02   2.0176732e+00
   9.8000000e-02   2.0233133e+00
   9.9000000e-02   2.0289110e+00
   1.0000000e-01   2.0344672e+00
   1.0100000e-01   2.0399824e+00
   1.0200000e-01   2.0454573e+00
   1.0300000e-01   2.0508924e+00
   1.0400000e-01   2.0562884e+00
   1.0500000e-01   2.0616458e+00
   1.0600000e-01   2.0669652e+00
   1.0700000e-01   2.0722472e+00
   1.0800000e-01   2.0774921e+00
   1.0900000e-01   2.0827006e+00
   1.1000000e-01   2.0878731e+00
   1.1100000e-01   2.0930101e+00
   1.1200000e-01   2.0981120e+00
   1.1300000e-01   2.1031792e+00
   1.1400000e-01   2.1082122e+00
   1.1500000e-01   2.1132115e+00
   1.1600000e-01   2.1181773e+00
   1.1700000e-01   2.1231101e+00
   1.1800000e-01   2.1280102e+00
   1.1900000e-01   2.1328780e+00
   1.2000000e-01   2.1377138e+00
   1.2100000e-01   2.1425181e+00
   1.2200000e-01   2.1472910e+00
   1.2300000e-01   2.1520329e+00
   1.2400000e-01   2.1567442e+00
   1.2500000e-01   2.1614250e+00
   1.2600000e-01   2.1660758e+00
   1.2700000e-01   2.1706967e+00
   1.2800000e-01   2.1752880e+00
   1.2900000e-01   2.1798499e+00
   1.3000000e-01   2.1843829e+00
   1.3100000e-01   2.1888869e+00
   1.3200000e-01   2.1933623e+00
   1.3300000e-01   2.1978094e+00
   1.3400000e-01   2.2022282e+00
   1.3500000e-01   2.2066191e+00
   1.3600000e-01   2.2109822e+00
   1.3700000e-01   2.2153176e+00
   1.3800000e-01   2.2196257e+00
   1.3900000e-01   2.2239065e+00
   1.4000000e-01   2.2281602e+00
   1.4100000e-01   2.2323870e+00
   1.4200000e-01   2.2365871e+00
   1.4300000e-01   2.2407605e+00
   1.4400000e-01   2.2449074e+00
   1.4500000e-01   2.2490280e+00
   1.4600000e-01   2.2531224e+00
   1.4700000e-01   2.2571907e+00
   1.4800000e-01   2.2612330e+00
   1.4900000e-01   2.2652494e+00
   1.5000000e-01   2.2692400e+00
   1.5100000e-01   2.2732051e+00
   1.5200000e-01   2.2771445e+00
   1.5300000e-01   2.2810584e+00
   1.5400000e-01   2.2849470e+00
   1.5500000e-01   2.2888102e+00
   1.5600000e-01   2.2926482e+00
   1.5700000e-01   2.2964610e+00
   1.5800000e-01   2.3002487e+00
   1.5900000e-01   2.3040113e+00
   1.6000000e-01   2.3077489e+00
   1.6100000e-01   2.3114616e+00
   1.6200000e-01   2.3151494e+00
   1.6300000e-01   2.3188122e+00
   1.6400000e-01   2.3224503e+00
   1.6500000e-01   2.3260635e+00
   1.6600000e-01   2.3296520e+00
   1.6700000e-01   2.3332157e+00
   1.6800000e-01   2.3367547e+00
   1.6900000e-01   2.3402689e+00
   1.7000000e-01   2.3437585e+00
   1.7100000e-01   2.3472233e+00
   1.7200000e-01   2.3506634e+00
   1.7300000e-01   2.3540788e+00
   1.7400000e-01   2.3574695e+00
   1.7500000e-01   2.3608355e+00
   1.7600000e-01   2.3641767e+00
   1.7700000e-01   2.3674932e+00
   1.7800000e-01   2.3707849e+00
   1.7900000e-01   2.3740518e+00
   1.8000000e-01   2.3772939e+00
   1.8100000e-01   2.3805111e+00
   1.8200000e-01   2.3837034e+00
   1.8300000e-01   2.3868708e+00
   1.8400000e-01   2.3900132e+00
   1.8500000e-01   2.3931306e+00
   1.8600000e-01   2.3962229e+00
   1.8700000e-01   2.3992900e+00
   1.8800000e-01   2.4023320e+00
   1.8900000e-01   2.4053487e+00
   1.9000000e-01   2.4083401e+00
   1.9100000e-01   2.4113062e+00
   1.9200000e-01   2.4142467e+00
   1.9300000e-01   2.4171618e+00
   1.9400000e-01   2.4200512e+00
   1.9500000e-01   2.4229150e+00
   1.9600000e-01   2.4257530e+00
   1.9700000e-01   2.4285652e+00
   1.9800000e-01   2.4313514e+00
   1.9900000e-01   2.4341115e+00
   2.0000000e-01   2.4368456e+00
   2.0100000e-01   2.4395533e+00
   2.0200000e-01   2.4422348e+00
   2.0300000e-01   2.4448898e+00
   2.0400000e-01   2.4475183e+00
   2.0500000e-01   2.4501200e+00
   2.0600000e-01   2.4526950e+00
   2.0700000e-01   2.4552431e+00
   2.0800000e-01   2.4577642e+00
   2.0900000e-01   2.4602581e+00
   2.1000000e-01   2.4627247e+00
   2.1100000e-01   2.4651639e+00
   2.1200000e-01   2.4675756e+00
   2.1300000e-01   2.4699595e+00
   2.1400000e-01   2.4723157e+00
   2.1500000e-01   2.4746438e+00
   2.1600000e-01   2.4769438e+00
   2.1700000e-01   2.4792156e+00
   2.1800000e-01   2.4814589e+00
   2.1900000e-01   2.4836736e+00
   2.2000000e-01   2.4858596e+00
   2.2100000e-01   2.4880166e+00
   2.2200000e-01   2.4901446e+00
   2.2300000e-01   2.4922433e+00
   2.2400000e-01   2.4943126e+00
   2.2500000e-01   2.4963523e+00
   2.2600000e-01   2.4983622e+00
   2.2700000e-01   2.5003421e+00
   2.2800000e-01   2.5022919e+00
   2.2900000e-01   2.5042113e+00
   2.3000000e-01   2.5061002e+00
   2.3100000e-01   2.5079583e+00
   2.3200000e-01   2.5097855e+00
   2.3300000e-01   2.5115816e+00
   2.3400000e-01   2.5133463e+00
   2.3500000e-01   2.5150794e+00
   2.3600000e-01   2.5167808e+00
   2.3700000e-01   2.5184502e+00
   2.3800000e-01   2.5200874e+00
   2.3900000e-01   2.5216921e+00
   2.4000000e-01   2.5232642e+00
   2.4100000e-01   2.5248034e+00
   2.4200000e-01   2.5263095e+00
   2.4300000e-01   2.5277822e+00
   2.4400000e-01   2.5292213e+00
   2.4500000e-01   2.5306266e+00
   2.4600000e-01   2.5319978e+00
   2.4700000e-01   2.5333346e+00
   2.4800000e-01   2.5346368e+00
   2.4900000e-01   2.5359042e+00
   2.5000000e-01   2.5371364e+00
   2.5100000e-01   2.5383333e+00
   2.5200000e-01   2.5394944e+00
   2.5300000e-01   2.5406197e+00
   2.5400000e-01   2.5417088e+00
   2.5500000e-01   2.5427613e+00
   2.5600000e-01   2.5437771e+00
   2.5700000e-01   2.5447558e+00
   2.5800000e-01   2.5456972e+00
   2.5900000e-01   2.5466010e+00
   2.6000000e-01   2.5474667e+00
   2.6100000e-01   2.5482943e+00
   2.6200000e-01   2.5490832e+00
   2.6300000e-01   2.5498333e+00
   2.6400000e-01   2.5505442e+00
   2.6500000e-01   2.5512157e+00
   2.6600000e-01   2.5518472e+00
   2.6700000e-01   2.5524387e+00
   2.6800000e-01   2.5529896e+00
   2.6900000e-01   2.5534997e+00
   2.7000000e-01   2.5539687e+00
   2.7100000e-01   2.5543961e+00
   2.7200000e-01   2.5547817e+00
   2.7300000e-01   2.5551251e+00
   2.7400000e-01   2.5554259e+00
   2.7500000e-01   2.5556838e+00
   2.7600000e-01   2.5558984e+00
   2.7700000e-01   2.5560693e+00
   2.7800000e-01   2.5561962e+00
   2.7900000e-01   2.5562787e+00
   2.8000000e-01   2.5563164e+00
   2.8100000e-01   2.5563089e+00
   2.8200000e-01   2.5562558e+00
   2.8300000e-01   2.5561568e+00
   2.8400000e-01   2.5560113e+00
   2.8500000e-01   2.5558191e+00
   2.8600000e-01   2.5555797e+00
   2.8700000e-01   2.5552927e+00
   2.8800000e-01   2.5549577e+00
   2.8900000e-01   2.5545742e+00
   2.9000000e-01   2.5541418e+00
   2.9100000e-01   2.5536600e+00
   2.9200000e-01   2.5531286e+00
   2.9300000e-01   2.5525469e+00
   2.9400000e-01   2.5519145e+00
   2.9500000e-01   2.5512310e+00
   2.9600000e-01   2.5504960e+00
   2.9700000e-01   2.5497089e+00
   2.9800000e-01   2.5488693e+00
   2.9900000e-01   2.5479767e+00
   3.0000000e-01   2.5470306e+00
   3.0100000e-01   2.5460305e+00
   3.0200000e-01   2.5449760e+00
   3.0300000e-01   2.5438665e+00
   3.0400000e-01   2.5427015e+00
   3.0500000e-01   2.5414806e+00
   3.0600000e-01   2.5402032e+00
   3.0700000e-01   2.5388688e+00
   3.0800000e-01   2.5374768e+00
   3.0900000e-01   2.5360267e+00
   3.1000000e-01   2.5345180e+00
   3.1100000e-01   2.5329502e+00
   3.1200000e-01   2.5313226e+00
   3.1300000e-01   2.5296348e+00
   3.1400000e-01   2.5278861e+00
   3.1500000e-01   2.5260760e+00
   3.1600000e-01   2.5242039e+00
   3.1700000e-01   2.5222692e+00
   3.1800000e-01   2.5202714e+00
   3.1900000e-01   2.5182098e+00
   3.2000000e-01   2.5160839e+00
   3.2100000e-01   2.5138929e+00
   3.2200000e-01   2.5116364e+00
   3.2300000e-01   2.5093136e+00
   3.2400000e-01   2.5069240e+00
   3.2500000e-01   2.5044670e+00
   3.2600000e-01   2.5019417e+00
   3.2700000e-01   2.4993477e+00
   3.2800000e-01   2.4966843e+00
   3.2900000e-01   2.4939507e+00
   3.3000000e-01   2.4911463e+00
   3.3100000e-01   2.4882705e+00
   3.3200000e-01   2.4853225e+00
   3.3300000e-01   2.4823017e+00
   3.3400000e-01   2.4792073e+00
   3.3500000e-01   2.4760386e+00
   3.3600000e-01   2.4727949e+00
   3.3700000e-01   2.4694755e+00
   3.3800000e-01   2.4660797e+00
   3.3900000e-01   2.4626066e+00
   3.4000000e-01   2.4590556e+00
   3.4100000e-01   2.4554259e+00
   3.4200000e-01   2.4517166e+00
   3.4300000e-01   2.4479271e+00
   3.4400000e-01   2.4440566e+00
   3.4500000e-01   2.4401042e+00
   3.4600000e-01   2.4360691e+00
   3.4700000e-01   2.4319506e+00
   3.4800000e-01   2.4277478e+00
   3.4900000e-01   2.4234599e+00
   3.5000000e-01   2.4190860e+00
   3.5100000e-01   2.4146253e+00
   3.5200000e-01   2.4100769e+00
   3.5300000e-01   2.4054400e+00
   3.5400000e-01   2.4007136e+00
   3.5500000e-01   2.3958970e+00
   3.5600000e-01   2.3909891e+00
   3.5700000e-01   2.3859891e+00
   3.5800000e-01   2.3808961e+00
   3.5900000e-01   2.3757091e+00
   3.6000000e-01   2.3704272e+00
   3.6100000e-01   2.3650495e+00
   3.6200000e-01   2.3595749e+00
   3.6300000e-01   2.3540026e+00
   3.6400000e-01   2.3483315e+00
   3.6500000e-01   2.3425606e+00
   3.6600000e-01   2.3366890e+00
   3.6700000e-01   2.3307156e+00
   3.6800000e-01   2.3246394e+00
   3.6900000e-01   2.3184594e+00
   3.7000000e-01   2.3121744e+00
   3.7100000e-01   2.3057836e+00
   3.7200000e-01   2.2992856e+00
   3.7300000e-01   2.2926796e+00
   3.7400000e-01   2.2859644e+00
   3.7500000e-01   2.2791388e+00
   3.7600000e-01   2.2722019e+00
   3.7700000e-01   2.2651523e+00
   3.7800000e-01   2.2579890e+00
   3.7900000e-01   2.2507108e+00
   3.8000000e-01   2.2433166e+00
   3.8100000e-01   2.2358052e+00
   3.8200000e-01   2.2281752e+00
   3.8300000e-01   2.2204257e+00
   3.8400000e-01   2.2125552e+00
   3.8500000e-01   2.2045627e+00
   3.8600000e-01   2.1964467e+00
   3.8700000e-01   2.1882061e+00
   3.8800000e-01   2.1798396e+00
   3.8900000e-01   2.1713458e+00
   3.9000000e-01   2.1627235e+00
   3.9100000e-01   2.1539713e+00
   3.9200000e-01   2.1450879e+00
   3.9300000e-01   2.1360719e+00
   3.9400000e-01   2.1269220e+00
   3.9500000e-01   2.1176367e+00
   3.9600000e-01   2.1082147e+00
   3.9700000e-01   2.0986545e+00
   3.9800000e-01   2.0889547e+00
   3.9900000e-01   2.0791138e+00
   4.0000000e-01   2.0691305e+00
   4.0100000e-01   2.0590031e+00
   4.0200000e-01   2.0487301e+00
   4.0300000e-01   2.0383102e+00
   4.0400000e-01   2.0277416e+00
   4.0500000e-01   2.0170229e+00
   4.0600000e-01   2.0061525e+00
   4.0700000e-01   1.9951288e+00
   4.0800000e-01   1.9839501e+00
   4.0900000e-01   1.9726149e+00
   4.1000000e-01   1.9611215e+00
   4.1100000e-01   1.9494682e+00
   4.1200000e-01   1.9376533e+00
   4.1300000e-01   1.9256752e+00
   4.1400000e-01   1.9135320e+00
   4.1500000e-01   1.9012221e+00
   4.1600000e-01   1.8887437e+00
   4.1700000e-01   1.8760950e+00
   4.1800000e-01   1.8632742e+00
   4.1900000e-01   1.8502795e+00
   4.2000000e-01   1.8371089e+00
   4.2100000e-01   1.8237607e+00
   4.2200000e-01   1.8102329e+00
   4.2300000e-01   1.7965236e+00
   4.2400000e-01   1.7826309e+00
   4.2500000e-01   1.7685528e+00
   4.2600000e-01   1.7542874e+00
   4.2700000e-01   1.7398325e+00
   4.2800000e-01   1.7251862e+00
   4.2900000e-01   1.7103465e+00
   4.3000000e-01   1.6953112e+00
   4.3100000e-01   1.6800782e+00
   4.3200000e-01   1.6646454e+00
   4.3300000e-01   1.6490107e+00
   4.3400000e-01   1.6331718e+00
   4.3500000e-01   1.6171265e+00
   4.3600000e-01   1.6008727e+00
   4.3700000e-01   1.5844081e+00
   4.3800000e-01   1.5677303e+00
   4.3900000e-01   1.5508370e+00
   4.4000000e-01   1.5337260e+00
   4.4100000e-01   1.5163947e+00
   4.4200000e-01   1.4988409e+00
   4.4300000e-01   1.4810622e+00
   4.4400000e-01   1.4630559e+00
   4.4500000e-01   1.4448197e+00
   4.4600000e-01   1.4263510e+00
   4.4700000e-01   1.4076473e+00
   4.4800000e-01   1.3887061e+00
   4.4900000e-01   1.3695246e+00
   4.5000000e-01   1.3501002e+00
   4.5100000e-01   1.3304303e+00
   4.5200000e-01   1.3105122e+00
   4.5300000e-01   1.2903431e+00
   4.5400000e-01   1.2699203e+00
   4.5500000e-01   1.2492409e+00
   4.5600000e-01   1.2283021e+00
   4.5700000e-01   1.2071010e+00
   4.5800000e-01   1.1856348e+00
   4.5900000e-01   1.1639003e+00
   4.6000000e-01   1.1418948e+00
   4.6100000e-01   1.1196151e+00
   4.6200000e-01   1.0970582e+00
   4.6300000e-01   1.0742210e+00
   4.6400000e-01   1.0511003e+00
   4.6500000e-01   1.0276931e+00
   4.6600000e-01   1.0039960e+00
   4.6700000e-01   9.8000582e-01
   4.6800000e-01   9.5571928e-01
   4.6900000e-01   9.3113302e-01
   4.7000000e-01   9.0624367e-01
   4.7100000e-01   8.8104782e-01
   4.7200000e-01   8.5554200e-01
   4.7300000e-01   8.2972271e-01
   4.7400000e-01   8.0358639e-01
   4.7500000e-01   7.7712945e-01
   4.7600000e-01   7.5034826e-01
   4.7700000e-01   7.2323913e-01
   4.7800000e-01   6.9579833e-01
   4.7900000e-01   6.6802207e-01
   4.8000000e-01   6.3990654e-01
   4.8100000e-01   6.1144785e-01
   4.8200000e-01   5.8264209e-01
   4.8300000e-01   5.5348527e-01
   4.8400000e-01   5.2397338e-01
   4.8500000e-01   4.9410233e-01
   4.8600000e-01   4.6386800e-01
   4.8700000e-01   4.3326621e-01
   4.8800000e-01   4.0229272e-01
   4.8900000e-01   3.7094323e-01
   4.9000000e-01   3.3921342e-01
   4.9100000e-01   3.0709887e-01
   4.9200000e-01   2.7459513e-01
   4.9300000e-01   2.4169768e-01
   4.9400000e-01   2.0840196e-01
   4.9500000e-01   1.7470331e-01
   4.9600000e-01   1.4059707e-01
   4.9700000e-01   1.0607846e-01
   4.9800000e-01   7.1142676e-02
   4.9900000e-01   3.5784837e-02


==> data/pdf/pdf21.dat <==
   5.0100000e-01   1.0735465e-04
   5.0200000e-01   4.2685834e-04
   5.0300000e-01   9.5471760e-04
   5.0400000e-01   1.6872008e-03
   5.0500000e-01   2.6206371e-03
   5.0600000e-01   3.7514153e-03
   5.0700000e-01   5.0759830e-03
   5.0800000e-01   6.5908456e-03
   5.0900000e-01   8.2925652e-03
   5.1000000e-01   1.0177760e-02
   5.1100000e-01   1.2243102e-02
   5.1200000e-01   1.4485319e-02
   5.1300000e-01   1.6901191e-02
   5.1400000e-01   1.9487550e-02
   5.1500000e-01   2.2241279e-02
   5.1600000e-01   2.5159312e-02
   5.1700000e-01   2.8238634e-02
   5.1800000e-01   3.1476275e-02
   5.1900000e-01   3.4869318e-02
   5.2000000e-01   3.8414889e-02
   5.2100000e-01   4.2110163e-02
   5.2200000e-01   4.5952360e-02
   5.2300000e-01   4.9938743e-02
   5.2400000e-01   5.4066624e-02
   5.2500000e-01   5.8333353e-02
   5.2600000e-01   6.2736325e-02
   5.2700000e-01   6.7272979e-02
   5.2800000e-01   7.1940793e-02
   5.2900000e-01   7.6737286e-02
   5.3000000e-01   8.1660017e-02
   5.3100000e-01   8.6706585e-02
   5.3200000e-01   9.1874627e-02
   5.3300000e-01   9.7161820e-02
   5.3400000e-01   1.0256587e-01
   5.3500000e-01   1.0808454e-01
   5.3600000e-01   1.1371561e-01
   5.3700000e-01   1.1945690e-01
   5.3800000e-01   1.2530626e-01
   5.3900000e-01   1.3126160e-01
   5.4000000e-01   1.3732083e-01
   5.4100000e-01   1.4348191e-01
   5.4200000e-01   1.4974284e-01
   5.4300000e-01   1.5610164e-01
   5.4400000e-01   1.6255636e-01
   5.4500000e-01   1.6910510e-01
   5.4600000e-01   1.7574596e-01
   5.4700000e-01   1.8247711e-01
   5.4800000e-01   1.8929672e-01
   5.4900000e-01   1.9620299e-01
   5.5000000e-01   2.0319416e-01
   5.5100000e-01   2.1026850e-01
   5.5200000e-01   2.1742431e-01
   5.5300000e-01   2.2465989e-01
   5.5400000e-01   2.3197360e-01
   5.5500000e-01   2.3936382e-01
   5.5600000e-01   2.4682894e-01
   5.5700000e-01   2.5436739e-01
   5.5800000e-01   2.6197763e-01
   5.5900000e-01   2.6965812e-01
   5.6000000e-01   2.7740738e-01
   5.6100000e-01   2.8522392e-01
   5.6200000e-01   2.9310631e-01
   5.6300000e-01   3.0105310e-01
   5.6400000e-01   3.0906290e-01
   5.6500000e-01   3.1713432e-01
   5.6600000e-01   3.2526601e-01
   5.6700000e-01   3.3345664e-01
   5.6800000e-01   3.4170488e-01
   5.6900000e-01   3.5000944e-01
   5.7000000e-01   3.5836905e-01
   5.7100000e-01   3.6678246e-01
   5.7200000e-01   3.7524844e-01
   5.7300000e-01   3.8376578e-01
   5.7400000e-01   3.9233328e-01
   5.7500000e-01   4.0094977e-01
   5.7600000e-01   4.0961410e-01
   5.7700000e-01   4.1832514e-01
   5.7800000e-01   4.2708176e-01
   5.7900000e-01   4.3588288e-01
   5.8000000e-01   4.4472741e-01
   5.8100000e-01   4.5361429e-01
   5.8200000e-01   4.6254248e-01
   5.8300000e-01   4.7151094e-01
   5.8400000e-01   4.8051868e-01
   5.8500000e-01   4.8956469e-01
   5.8600000e-01   4.9864800e-01
   5.8700000e-01   5.0776765e-01
   5.8800000e-01   5.1692269e-01
   5.8900000e-01   5.2611218e-01
   5.9000000e-01   5.3533523e-01
   5.9100000e-01   5.4459093e-01
   5.9200000e-01   5.5387838e-01
   5.9300000e-01   5.6319674e-01
   5.9400000e-01   5.7254513e-01
   5.9500000e-01   5.8192271e-01
   5.9600000e-01   5.9132867e-01
   5.9700000e-01   6.0076219e-01
   5.9800000e-01   6.1022247e-01
   5.9900000e-01   6.1970871e-01
   6.0000000e-01   6.2922016e-01
   6.0100000e-01   6.3875604e-01
   6.0200000e-01   6.4831561e-01
   6.0300000e-01   6.5789814e-01
   6.0400000e-01   6.6750291e-01
   6.0500000e-01   6.7712920e-01
   6.0600000e-01   6.8677631e-01
   6.0700000e-01   6.9644357e-01
   6.0800000e-01   7.0613029e-01
   6.0900000e-01   7.1583581e-01
   6.1000000e-01   7.2555948e-01
   6.1100000e-01   7.3530066e-01
   6.1200000e-01   7.4505872e-01
   6.1300000e-01   7.5483303e-01
   6.1400000e-01   7.6462301e-01
   6.1500000e-01   7.7442803e-01
   6.1600000e-01   7.8424752e-01
   6.1700000e-01   7.9408090e-01
   6.1800000e-01   8.0392760e-01
   6.1900000e-01   8.1378707e-01
   6.2000000e-01   8.2365875e-01
   6.2100000e-01   8.3354211e-01
   6.2200000e-01   8.4343662e-01
   6.2300000e-01   8.5334176e-01
   6.2400000e-01   8.6325702e-01
   6.2500000e-01   8.7318189e-01
   6.2600000e-01   8.8311589e-01
   6.2700000e-01   8.9305853e-01
   6.2800000e-01   9.0300934e-01
   6.2900000e-01   9.1296784e-01
   6.3000000e-01   9.2293359e-01
   6.3100000e-01   9.3290612e-01
   6.3200000e-01   9.4288501e-01
   6.3300000e-01   9.5286980e-01
   6.3400000e-01   9.6286009e-01
   6.3500000e-01   9.7285544e-01
   6.3600000e-01   9.8285546e-01
   6.3700000e-01   9.9285972e-01
   6.3800000e-01   1.0028678e+00
   6.3900000e-01   1.0128794e+00
   6.4000000e-01   1.0228941e+00
   6.4100000e-01   1.0329115e+00
   6.4200000e-01   1.0429313e+00
   6.4300000e-01   1.0529530e+00
   6.4400000e-01   1.0629764e+00
   6.4500000e-01   1.0730010e+00
   6.4600000e-01   1.0830266e+00
   6.4700000e-01   1.0930528e+00
   6.4800000e-01   1.1030793e+00
   6.4900000e-01   1.1131057e+00
   6.5000000e-01   1.1231318e+00
   6.5100000e-01   1.1331572e+00
   6.5200000e-01   1.1431817e+00
   6.5300000e-01   1.1532049e+00
   6.5400000e-01   1.1632265e+00
   6.5500000e-01   1.1732463e+00
   6.5600000e-01   1.1832640e+00
   6.5700000e-01   1.1932792e+00
   6.5800000e-01   1.2032919e+00
   6.5900000e-01   1.2133015e+00
   6.6000000e-01   1.2233080e+00
   6.6100000e-01   1.2333111e+00
   6.6200000e-01   1.2433104e+00
   6.6300000e-01   1.2533059e+00
   6.6400000e-01   1.2632971e+00
   6.6500000e-01   1.2732840e+00
   6.6600000e-01   1.2832662e+00
   6.6700000e-01   1.2932436e+00
   6.6800000e-01   1.3032159e+00
   6.6900000e-01   1.3131829e+00
   6.7000000e-01   1.3231445e+00
   6.7100000e-01   1.3331003e+00
   6.7200000e-01   1.3430502e+00
   6.7300000e-01   1.3529941e+00
   6.7400000e-01   1.3629316e+00
   6.7500000e-01   1.3728627e+00
   6.7600000e-01   1.3827871e+00
   6.7700000e-01   1.3927047e+00
   6.7800000e-01   1.4026153e+00
   6.7900000e-01   1.4125187e+00
   6.8000000e-01   1.4224148e+00
   6.8100000e-01   1.4323034e+00
   6.8200000e-01   1.4421843e+00
   6.8300000e-01   1.4520573e+00
   6.8400000e-01   1.4619224e+00
   6.8500000e-01   1.4717794e+00
   6.8600000e-01   1.4816281e+00
   6.8700000e-01   1.4914684e+00
   6.8800000e-01   1.5013002e+00
   6.8900000e-01   1.5111233e+00
   6.9000000e-01   1.5209376e+00
   6.9100000e-01   1.5307430e+00
   6.9200000e-01   1.5405393e+00
   6.9300000e-01   1.5503264e+00
   6.9400000e-01   1.5601043e+00
   6.9500000e-01   1.5698727e+00
   6.9600000e-01   1.5796316e+00
   6.9700000e-01   1.5893810e+00
   6.9800000e-01   1.5991205e+00
   6.9900000e-01   1.6088503e+00
   7.0000000e-01   1.6185702e+00
   7.0100000e-01   1.6282800e+00
   7.0200000e-01   1.6379797e+00
   7.0300000e-01   1.6476692e+00
   7.0400000e-01   1.6573484e+00
   7.0500000e-01   1.6670173e+00
   7.0600000e-01   1.6766757e+00
   7.0700000e-01   1.6863236e+00
   7.0800000e-01   1.6959609e+00
   7.0900000e-01   1.7055875e+00
   7.1000000e-01   1.7152033e+00
   7.1100000e-01   1.7248084e+00
   7.1200000e-01   1.7344025e+00
   7.1300000e-01   1.7439857e+00
   7.1400000e-01   1.7535580e+00
   7.1500000e-01   1.7631191e+00
   7.1600000e-01   1.7726691e+00
   7.1700000e-01   1.7822080e+00
   7.1800000e-01   1.7917356e+00
   7.1900000e-01   1.8012520e+00
   7.2000000e-01   1.8107570e+00
   7.2100000e-01   1.8202507e+00
   7.2200000e-01   1.8297330e+00
   7.2300000e-01   1.8392038e+00
   7.2400000e-01   1.8486631e+00
   7.2500000e-01   1.8581109e+00
   7.2600000e-01   1.8675472e+00
   7.2700000e-01   1.8769719e+00
   7.2800000e-01   1.8863850e+00
   7.2900000e-01   1.8957864e+00
   7.3000000e-01   1.9051762e+00
   7.3100000e-01   1.9145542e+00
   7.3200000e-01   1.9239206e+00
   7.3300000e-01   1.9332752e+00
   7.3400000e-01   1.9426180e+00
   7.3500000e-01   1.9519491e+00
   7.3600000e-01   1.9612684e+00
   7.3700000e-01   1.9705760e+00
   7.3800000e-01   1.9798716e+00
   7.3900000e-01   1.9891555e+00
   7.4000000e-01   1.9984276e+00
   7.4100000e-01   2.0076878e+00
   7.4200000e-01   2.0169362e+00
   7.4300000e-01   2.0261727e+00
   7.4400000e-01   2.0353974e+00
   7.4500000e-01   2.0446102e+00
   7.4600000e-01   2.0538112e+00
   7.4700000e-01   2.0630004e+00
   7.4800000e-01   2.0721777e+00
   7.4900000e-01   2.0813432e+00
   7.5000000e-01   2.0904969e+00
   7.5100000e-01   2.0996388e+00
   7.5200000e-01   2.1087689e+00
   7.5300000e-01   2.1178871e+00
   7.5400000e-01   2.1269936e+00
   7.5500000e-01   2.1360884e+00
   7.5600000e-01   2.1451714e+00
   7.5700000e-01   2.1542426e+00
   7.5800000e-01   2.1633022e+00
   7.5900000e-01   2.1723500e+00
   7.6000000e-01   2.1813862e+00
   7.6100000e-01   2.1904108e+00
   7.6200000e-01   2.1994237e+00
   7.6300000e-01   2.2084250e+00
   7.6400000e-01   2.2174147e+00
   7.6500000e-01   2.2263929e+00
   7.6600000e-01   2.2353596e+00
   7.6700000e-01   2.2443148e+00
   7.6800000e-01   2.2532585e+00
   7.6900000e-01   2.2621908e+00
   7.7000000e-01   2.2711117e+00
   7.7100000e-01   2.2800212e+00
   7.7200000e-01   2.2889194e+00
   7.7300000e-01   2.2978063e+00
   7.7400000e-01   2.3066820e+00
   7.7500000e-01   2.3155464e+00
   7.7600000e-01   2.3243997e+00
   7.7700000e-01   2.3332418e+00
   7.7800000e-01   2.3420728e+00
   7.7900000e-01   2.3508927e+00
   7.8000000e-01   2.3597017e+00
   7.8100000e-01   2.3684996e+00
   7.8200000e-01   2.3772866e+00
   7.8300000e-01   2.3860628e+00
   7.8400000e-01   2.3948281e+00
   7.8500000e-01   2.4035826e+00
   7.8600000e-01   2.4123264e+00
   7.8700000e-01   2.4210594e+00
   7.8800000e-01   2.4297818e+00
   7.8900000e-01   2.4384937e+00
   7.9000000e-01   2.4471949e+00
   7.9100000e-01   2.4558857e+00
   7.9200000e-01   2.4645660e+00
   7.9300000e-01   2.4732359e+00
   7.9400000e-01   2.4818955e+00
   7.9500000e-01   2.4905448e+00
   7.9600000e-01   2.4991839e+00
   7.9700000e-01   2.5078128e+00
   7.9800000e-01   2.5164315e+00
   7.9900000e-01   2.5250402e+00
   8.0000000e-01   2.5336389e+00
   8.0100000e-01   2.5422277e+00
   8.0200000e-01   2.5508065e+00
   8.0300000e-01   2.5593755e+00
   8.0400000e-01   2.5679348e+00
   8.0500000e-01   2.5764843e+00
   8.0600000e-01   2.5850242e+00
   8.0700000e-01   2.5935544e+00
   8.0800000e-01   2.6020752e+00
   8.0900000e-01   2.6105864e+00
   8.1000000e-01   2.6190883e+00
   8.1100000e-01   2.6275808e+00
   8.1200000e-01   2.6360640e+00
   8.1300000e-01   2.6445379e+00
   8.1400000e-01   2.6530027e+00
   8.1500000e-01   2.6614585e+00
   8.1600000e-01   2.6699051e+00
   8.1700000e-01   2.6783428e+00
   8.1800000e-01   2.6867716e+00
   8.1900000e-01   2.6951916e+00
   8.2000000e-01   2.7036027e+00
   8.2100000e-01   2.7120052e+00
   8.2200000e-01   2.7203990e+00
   8.2300000e-01   2.7287842e+00
   8.2400000e-01   2.7371608e+00
   8.2500000e-01   2.7455291e+00
   8.2600000e-01   2.7538889e+00
   8.2700000e-01   2.7622404e+00
   8.2800000e-01   2.7705836e+00
   8.2900000e-01   2.7789186e+00
   8.3000000e-01   2.7872455e+00
   8.3100000e-01   2.7955643e+00
   8.3200000e-01   2.8038751e+00
   8.3300000e-01   2.8121779e+00
   8.3400000e-01   2.8204729e+00
   8.3500000e-01   2.8287600e+00
   8.3600000e-01   2.8370394e+00
   8.3700000e-01   2.8453111e+00
   8.3800000e-01   2.8535751e+00
   8.3900000e-01   2.8618316e+00
   8.4000000e-01   2.8700806e+00
   8.4100000e-01   2.8783221e+00
   8.4200000e-01   2.8865562e+00
   8.4300000e-01   2.8947829e+00
   8.4400000e-01   2.9030024e+00
   8.4500000e-01   2.9112147e+00
   8.4600000e-01   2.9194198e+00
   8.4700000e-01   2.9276178e+00
   8.4800000e-01   2.9358087e+00
   8.4900000e-01   2.9439927e+00
   8.5000000e-01   2.9521696e+00
   8.5100000e-01   2.9603397e+00
   8.5200000e-01   2.9685030e+00
   8.5300000e-01   2.9766594e+00
   8.5400000e-01   2.9848091e+00
   8.5500000e-01   2.9929520e+00
   8.5600000e-01   3.0010883e+00
   8.5700000e-01   3.0092180e+00
   8.5800000e-01   3.0173411e+00
   8.5900000e-01   3.0254576e+00
   8.6000000e-01   3.0335677e+00
   8.6100000e-01   3.0416712e+00
   8.6200000e-01   3.0497683e+00
   8.6300000e-01   3.0578590e+00
   8.6400000e-01   3.0659433e+00
   8.6500000e-01   3.0740213e+00
   8.6600000e-01   3.0820929e+00
   8.6700000e-01   3.0901582e+00
   8.6800000e-01   3.0982172e+00
   8.6900000e-01   3.1062699e+00
   8.7000000e-01   3.1143163e+00
   8.7100000e-01   3.1223564e+00
   8.7200000e-01   3.1303903e+00
   8.7300000e-01   3.1384179e+00
   8.7400000e-01   3.1464392e+00
   8.7500000e-01   3.1544542e+00
   8.7600000e-01   3.1624629e+00
   8.7700000e-01   3.1704652e+00
   8.7800000e-01   3.1784613e+00
   8.7900000e-01   3.1864509e+00
   8.8000000e-01   3.1944342e+00
   8.8100000e-01   3.2024109e+00
   8.8200000e-01   3.2103812e+00
   8.8300000e-01   3.2183449e+00
   8.8400000e-01   3.2263020e+00
   8.8500000e-01   3.2342525e+00
   8.8600000e-01   3.2421962e+00
   8.8700000e-01   3.2501330e+00
   8.8800000e-01   3.2580629e+00
   8.8900000e-01   3.2659858e+00
   8.9000000e-01   3.2739016e+00
   8.9100000e-01   3.2818101e+00
   8.9200000e-01   3.2897112e+00
   8.9300000e-01   3.2976049e+00
   8.9400000e-01   3.3054908e+00
   8.9500000e-01   3.3133690e+00
   8.9600000e-01   3.3212392e+00
   8.9700000e-01   3.3291011e+00
   8.9800000e-01   3.3369548e+00
   8.9900000e-01   3.3447998e+00
   9.0000000e-01   3.3526360e+00
   9.0100000e-01   3.3604632e+00
   9.0200000e-01   3.3682810e+00
   9.0300000e-01   3.3760893e+00
   9.0400000e-01   3.3838876e+00
   9.0500000e-01   3.3916758e+00
   9.0600000e-01   3.3994534e+00
   9.0700000e-01   3.4072201e+00
   9.0800000e-01   3.4149756e+00
   9.0900000e-01   3.4227193e+00
   9.1000000e-01   3.4304510e+00
   9.1100000e-01   3.4381701e+00
   9.1200000e-01   3.4458761e+00
   9.1300000e-01   3.4535686e+00
   9.1400000e-01   3.4612469e+00
   9.1500000e-01   3.4689106e+00
   9.1600000e-01   3.4765589e+00
   9.1700000e-01   3.4841913e+00
   9.1800000e-01   3.4918070e+00
   9.1900000e-01   3.4994053e+00
   9.2000000e-01   3.5069854e+00
   9.2100000e-01   3.5145464e+00
   9.2200000e-01   3.5220876e+00
   9.2300000e-01   3.5296079e+00
   9.2400000e-01   3.5371064e+00
   9.2500000e-01   3.5445820e+00
   9.2600000e-01   3.5520335e+00
   9.2700000e-01   3.5594598e+00
   9.2800000e-01   3.5668597e+00
   9.2900000e-01   3.5742317e+00
   9.3000000e-01   3.5815744e+00
   9.3100000e-01   3.5888863e+00
   9.3200000e-01   3.5961659e+00
   9.3300000e-01   3.6034113e+00
   9.3400000e-01   3.6106207e+00
   9.3500000e-01   3.6177921e+00
   9.3600000e-01   3.6249236e+00
   9.3700000e-01   3.6320128e+00
   9.3800000e-01   3.6390573e+00
   9.3900000e-01   3.6460548e+00
   9.4000000e-01   3.6530024e+00
   9.4100000e-01   3.6598972e+00
   9.4200000e-01   3.6667363e+00
   9.4300000e-01   3.6735162e+00
   9.4400000e-01   3.6802335e+00
   9.4500000e-01   3.6868843e+00
   9.4600000e-01   3.6934646e+00
   9.4700000e-01   3.6999701e+00
   9.4800000e-01   3.7063961e+00
   9.4900000e-01   3.7127375e+00
   9.5000000e-01   3.7189889e+00
   9.5100000e-01   3.7251446e+00
   9.5200000e-01   3.7311982e+00
   9.5300000e-01   3.7371430e+00
   9.5400000e-01   3.7429716e+00
   9.5500000e-01   3.7486762e+00
   9.5600000e-01   3.7542481e+00
   9.5700000e-01   3.7596781e+00
   9.5800000e-01   3.7649560e+00
   9.5900000e-01   3.7700709e+00
   9.6000000e-01   3.7750108e+00
   9.6100000e-01   3.7797626e+00
   9.6200000e-01   3.7843121e+00
   9.6300000e-01   3.7886437e+00
   9.6400000e-01   3.7927401e+00
   9.6500000e-01   3.7965827e+00
   9.6600000e-01   3.8001506e+00
   9.6700000e-01   3.8034208e+00
   9.6800000e-01   3.8063682e+00
   9.6900000e-01   3.8089644e+00
   9.7000000e-01   3.8111783e+00
   9.7100000e-01   3.8129749e+00
   9.7200000e-01   3.8143150e+00
   9.7300000e-01   3.8151549e+00
   9.7400000e-01   3.8154449e+00
   9.7500000e-01   3.8151292e+00
   9.7600000e-01   3.8141442e+00
   9.7700000e-01   3.8124172e+00
   9.7800000e-01   3.8098651e+00
   9.7900000e-01   3.8063919e+00
   9.8000000e-01   3.8018865e+00
   9.8100000e-01   3.7962191e+00
   9.8200000e-01   3.7892373e+00
   9.8300000e-01   3.7807607e+00
   9.8400000e-01   3.7705738e+00
   9.8500000e-01   3.7584170e+00
   9.8600000e-01   3.7439737e+00
   9.8700000e-01   3.7268536e+00
   9.8800000e-01   3.7065687e+00
   9.8900000e-01   3.6824986e+00
   9.9000000e-01   3.6538396e+00
   9.9100000e-01   3.6195279e+00
   9.9200000e-01   3.5781159e+00
   9.9300000e-01   3.5275691e+00
   9.9400000e-01   3.4649060e+00
   9.9500000e-01   3.3855162e+00
   9.9600000e-01   3.2817289e+00
   9.9700000e-01   3.1393612e+00
   9.9800000e-01   2.9273865e+00
   9.9900000e-01   2.5519851e+00


==> data/pdf/pdf22.dat <==
   5.0100000e-01   3.5784837e-02
   5.0200000e-01   7.1142676e-02
   5.0300000e-01   1.0607846e-01
   5.0400000e-01   1.4059707e-01
   5.0500000e-01   1.7470331e-01
   5.0600000e-01   2.0840196e-01
   5.0700000e-01   2.4169768e-01
   5.0800000e-01   2.7459513e-01
   5.0900000e-01   3.0709887e-01
   5.1000000e-01   3.3921342e-01
   5.1100000e-01   3.7094323e-01
   5.1200000e-01   4.0229272e-01
   5.1300000e-01   4.3326621e-01
   5.1400000e-01   4.6386800e-01
   5.1500000e-01   4.9410233e-01
   5.1600000e-01   5.2397338e-01
   5.1700000e-01   5.5348527e-01
   5.1800000e-01   5.8264209e-01
   5.1900000e-01   6.1144785e-01
   5.2000000e-01   6.3990654e-01
   5.2100000e-01   6.6802207e-01
   5.2200000e-01   6.9579833e-01
   5.2300000e-01   7.2323913e-01
   5.2400000e-01   7.5034826e-01
   5.2500000e-01   7.7712945e-01
   5.2600000e-01   8.0358639e-01
   5.2700000e-01   8.2972271e-01
   5.2800000e-01   8.5554200e-01
   5.2900000e-01   8.8104782e-01
   5.3000000e-01   9.0624367e-01
   5.3100000e-01   9.3113302e-01
   5.3200000e-01   9.5571928e-01
   5.3300000e-01   9.8000582e-01
   5.3400000e-01   1.0039960e+00
   5.3500000e-01   1.0276931e+00
   5.3600000e-01   1.0511003e+00
   5.3700000e-01   1.0742210e+00
   5.3800000e-01   1.0970582e+00
   5.3900000e-01   1.1196151e+00
   5.4000000e-01   1.1418948e+00
   5.4100000e-01   1.1639003e+00
   5.4200000e-01   1.1856348e+00
   5.4300000e-01   1.2071010e+00
   5.4400000e-01   1.2283021e+00
   5.4500000e-01   1.2492409e+00
   5.4600000e-01   1.2699203e+00
   5.4700000e-01   1.2903431e+00
   5.4800000e-01   1.3105122e+00
   5.4900000e-01   1.3304303e+00
   5.5000000e-01   1.3501002e+00
   5.5100000e-01   1.3695246e+00
   5.5200000e-01   1.3887061e+00
   5.5300000e-01   1.4076473e+00
   5.5400000e-01   1.4263510e+00
   5.5500000e-01   1.4448197e+00
   5.5600000e-01   1.4630559e+00
   5.5700000e-01   1.4810622e+00
   5.5800000e-01   1.4988409e+00
   5.5900000e-01   1.5163947e+00
   5.6000000e-01   1.5337260e+00
   5.6100000e-01   1.5508370e+00
   5.6200000e-01   1.5677303e+00
   5.6300000e-01   1.5844081e+00
   5.6400000e-01   1.6008727e+00
   5.6500000e-01   1.6171265e+00
   5.6600000e-01   1.6331718e+00
   5.6700000e-01   1.6490107e+00
   5.6800000e-01   1.6646454e+00
   5.6900000e-01   1.6800782e+00
   5.7000000e-01   1.6953112e+00
   5.7100000e-01   1.7103465e+00
   5.7200000e-01   1.7251862e+00
   5.7300000e-01   1.7398325e+00
   5.7400000e-01   1.7542874e+00
   5.7500000e-01   1.7685528e+00
   5.7600000e-01   1.7826309e+00
   5.7700000e-01   1.7965236e+00
   5.7800000e-01   1.8102329e+00
   5.7900000e-01   1.8237607e+00
   5.8000000e-01   1.8371089e+00
   5.8100000e-01   1.8502795e+00
   5.8200000e-01   1.8632742e+00
   5.8300000e-01   1.8760950e+00
   5.8400000e-01   1.8887437e+00
   5.8500000e-01   1.9012221e+00
   5.8600000e-01   1.9135320e+00
   5.8700000e-01   1.9256752e+00
   5.8800000e-01   1.9376533e+00
   5.8900000e-01   1.9494682e+00
   5.9000000e-01   1.9611215e+00
   5.9100000e-01   1.9726149e+00
   5.9200000e-01   1.9839501e+00
   5.9300000e-01   1.9951288e+00
   5.9400000e-01   2.0061525e+00
   5.9500000e-01   2.0170229e+00
   5.9600000e-01   2.0277416e+00
   5.9700000e-01   2.0383102e+00
   5.9800000e-01   2.0487301e+00
   5.9900000e-01   2.0590031e+00
   6.0000000e-01   2.0691305e+00
   6.0100000e-01   2.0791138e+00
   6.0200000e-01   2.0889547e+00
   6.0300000e-01   2.0986545e+00
   6.0400000e-01   2.1082147e+00
   6.0500000e-01   2.1176367e+00
   6.0600000e-01   2.1269220e+00
   6.0700000e-01   2.1360719e+00
   6.0800000e-01   2.1450879e+00
   6.0900000e-01   2.1539713e+00
   6.1000000e-01   2.1627235e+00
   6.1100000e-01   2.1713458e+00
   6.1200000e-01   2.1798396e+00
   6.1300000e-01   2.1882061e+00
   6.1400000e-01   2.1964467e+00
   6.1500000e-01   2.2045627e+00
   6.1600000e-01   2.2125552e+00
   6.1700000e-01   2.2204257e+00
   6.1800000e-01   2.2281752e+00
   6.1900000e-01   2.2358052e+00
   6.2000000e-01   2.2433166e+00
   6.2100000e-01   2.2507108e+00
   6.2200000e-01   2.2579890e+00
   6.2300000e-01   2.2651523e+00
   6.2400000e-01   2.2722019e+00
   6.2500000e-01   2.2791388e+00
   6.2600000e-01   2.2859644e+00
   6.2700000e-01   2.2926796e+00
   6.2800000e-01   2.2992856e+00
   6.2900000e-01   2.3057836e+00
   6.3000000e-01   2.3121744e+00
   6.3100000e-01   2.3184594e+00
   6.3200000e-01   2.3246394e+00
   6.3300000e-01   2.3307156e+00
   6.3400000e-01   2.3366890e+00
   6.3500000e-01   2.3425606e+00
   6.3600000e-01   2.3483315e+00
   6.3700000e-01   2.3540026e+00
   6.3800000e-01   2.3595749e+00
   6.3900000e-01   2.3650495e+00
   6.4000000e-01   2.3704272e+00
   6.4100000e-01   2.3757091e+00
   6.4200000e-01   2.3808961e+00
   6.4300000e-01   2.3859891e+00
   6.4400000e-01   2.3909891e+00
   6.4500000e-01   2.3958970e+00
   6.4600000e-01   2.4007136e+00
   6.4700000e-01   2.4054400e+00
   6.4800000e-01   2.4100769e+00
   6.4900000e-01   2.4146253e+00
   6.5000000e-01   2.4190860e+00
   6.5100000e-01   2.4234599e+00
   6.5200000e-01   2.4277478e+00
   6.5300000e-01   2.4319506e+00
   6.5400000e-01   2.4360691e+00
   6.5500000e-01   2.4401042e+00
   6.5600000e-01   2.4440566e+00
   6.5700000e-01   2.4479271e+00
   6.5800000e-01   2.4517166e+00
   6.5900000e-01   2.4554259e+00
   6.6000000e-01   2.4590556e+00
   6.6100000e-01   2.4626066e+00
   6.6200000e-01   2.4660797e+00
   6.6300000e-01   2.4694755e+00
   6.6400000e-01   2.4727949e+00
   6.6500000e-01   2.4760386e+00
   6.6600000e-01   2.4792073e+00
   6.6700000e-01   2.4823017e+00
   6.6800000e-01   2.4853225e+00
   6.6900000e-01   2.4882705e+00
   6.7000000e-01   2.4911463e+00
   6.7100000e-01   2.4939507e+00
   6.7200000e-01   2.4966843e+00
   6.7300000e-01   2.4993477e+00
   6.7400000e-01   2.5019417e+00
   6.7500000e-01   2.5044670e+00
   6.7600000e-01   2.5069240e+00
   6.7700000e-01   2.5093136e+00
   6.7800000e-01   2.5116364e+00
   6.7900000e-01   2.5138929e+00
   6.8000000e-01   2.5160839e+00
   6.8100000e-01   2.5182098e+00
   6.8200000e-01   2.5202714e+00
   6.8300000e-01   2.5222692e+00
   6.8400000e-01   2.5242039e+00
   6.8500000e-01   2.5260760e+00
   6.8600000e-01   2.5278861e+00
   6.8700000e-01   2.5296348e+00
   6.8800000e-01   2.5313226e+00
   6.8900000e-01   2.5329502e+00
   6.9000000e-01   2.5345180e+00
   6.9100000e-01   2.5360267e+00
   6.9200000e-01   2.5374768e+00
   6.9300000e-01   2.5388688e+00
   6.9400000e-01   2.5402032e+00
   6.9500000e-01   2.5414806e+00
   6.9600000e-01   2.5427015e+00
   6.9700000e-01   2.5438665e+00
   6.9800000e-01   2.5449760e+00
   6.9900000e-01   2.5460305e+00
   7.0000000e-01   2.5470306e+00
   7.0100000e-01   2.5479767e+00
   7.0200000e-01   2.5488693e+00
   7.0300000e-01   2.5497089e+00
   7.0400000e-01   2.5504960e+00
   7.0500000e-01   2.5512310e+00
   7.0600000e-01   2.5519145e+00
   7.0700000e-01   2.5525469e+00
   7.0800000e-01   2.5531286e+00
   7.0900000e-01   2.5536600e+00
   7.1000000e-01   2.5541418e+00
   7.1100000e-01   2.5545742e+00
   7.1200000e-01   2.5549577e+00
   7.1300000e-01   2.5552927e+00
   7.1400000e-01   2.5555797e+00
   7.1500000e-01   2.5558191e+00
   7.1600000e-01   2.5560113e+00
   7.1700000e-01   2.5561568e+00
   7.1800000e-01   2.5562558e+00
   7.1900000e-01   2.5563089e+00
   7.2000000e-01   2.5563164e+00
   7.2100000e-01   2.5562787e+00
   7.2200000e-01   2.5561962e+00
   7.2300000e-01   2.5560693e+00
   7.2400000e-01   2.5558984e+00
   7.2500000e-01   2.5556838e+00
   7.2600000e-01   2.5554259e+00
   7.2700000e-01   2.5551251e+00
   7.2800000e-01   2.5547817e+00
   7.2900000e-01   2.5543961e+00
   7.3000000e-01   2.5539687e+00
   7.3100000e-01   2.5534997e+00
   7.3200000e-01   2.5529896e+00
   7.3300000e-01   2.5524387e+00
   7.3400000e-01   2.5518472e+00
   7.3500000e-01   2.5512157e+00
   7.3600000e-01   2.5505442e+00
   7.3700000e-01   2.5498333e+00
   7.3800000e-01   2.5490832e+00
   7.3900000e-01   2.5482943e+00
   7.4000000e-01   2.5474667e+00
   7.4100000e-01   2.5466010e+00
   7.4200000e-01   2.5456972e+00
   7.4300000e-01   2.5447558e+00
   7.4400000e-01   2.5437771e+00
   7.4500000e-01   2.5427613e+00
   7.4600000e-01   2.5417088e+00
   7.4700000e-01   2.5406197e+00
   7.4800000e-01   2.5394944e+00
   7.4900000e-01   2.5383333e+00
   7.5000000e-01   2.5371364e+00
   7.5100000e-01   2.5359042e+00
   7.5200000e-01   2.5346368e+00
   7.5300000e-01   2.5333346e+00
   7.5400000e-01   2.5319978e+00
   7.5500000e-01   2.5306266e+00
   7.5600000e-01   2.5292213e+00
   7.5700000e-01   2.5277822e+00
   7.5800000e-01   2.5263095e+00
   7.5900000e-01   2.5248034e+00
   7.6000000e-01   2.5232642e+00
   7.6100000e-01   2.5216921e+00
   7.6200000e-01   2.5200874e+00
   7.6300000e-01   2.5184502e+00
   7.6400000e-01   2.5167808e+00
   7.6500000e-01   2.5150794e+00
   7.6600000e-01   2.5133463e+00
   7.6700000e-01   2.5115816e+00
   7.6800000e-01   2.5097855e+00
   7.6900000e-01   2.5079583e+00
   7.7000000e-01   2.5061002e+00
   7.7100000e-01   2.5042113e+00
   7.7200000e-01   2.5022919e+00
   7.7300000e-01   2.5003421e+00
   7.7400000e-01   2.4983622e+00
   7.7500000e-01   2.4963523e+00
   7.7600000e-01   2.4943126e+00
   7.7700000e-01   2.4922433e+00
   7.7800000e-01   2.4901446e+00
   7.7900000e-01   2.4880166e+00
   7.8000000e-01   2.4858596e+00
   7.8100000e-01   2.4836736e+00
   7.8200000e-01   2.4814589e+00
   7.8300000e-01   2.4792156e+00
   7.8400000e-01   2.4769438e+00
   7.8500000e-01   2.4746438e+00
   7.8600000e-01   2.4723157e+00
   7.8700000e-01   2.4699595e+00
   7.8800000e-01   2.4675756e+00
   7.8900000e-01   2.4651639e+00
   7.9000000e-01   2.4627247e+00
   7.9100000e-01   2.4602581e+00
   7.9200000e-01   2.4577642e+00
   7.9300000e-01   2.4552431e+00
   7.9400000e-01   2.4526950e+00
   7.9500000e-01   2.4501200e+00
   7.9600000e-01   2.4475183e+00
   7.9700000e-01   2.4448898e+00
   7.9800000e-01   2.4422348e+00
   7.9900000e-01   2.4395533e+00
   8.0000000e-01   2.4368456e+00
   8.0100000e-01   2.4341115e+00
   8.0200000e-01   2.4313514e+00
   8.0300000e-01   2.4285652e+00
   8.0400000e-01   2.4257530e+00
   8.0500000e-01   2.4229150e+00
   8.0600000e-01   2.4200512e+00
   8.0700000e-01   2.4171618e+00
   8.0800000e-01   2.4142467e+00
   8.0900000e-01   2.4113062e+00
   8.1000000e-01   2.4083401e+00
   8.1100000e-01   2.4053487e+00
   8.1200000e-01   2.4023320e+00
   8.1300000e-01   2.3992900e+00
   8.1400000e-01   2.3962229e+00
   8.1500000e-01   2.3931306e+00
   8.1600000e-01   2.3900132e+00
   8.1700000e-01   2.3868708e+00
   8.1800000e-01   2.3837034e+00
   8.1900000e-01   2.3805111e+00
   8.2000000e-01   2.3772939e+00
   8.2100000e-01   2.3740518e+00
   8.2200000e-01   2.3707849e+00
   8.2300000e-01   2.3674932e+00
   8.2400000e-01   2.3641767e+00
   8.2500000e-01   2.3608355e+00
   8.2600000e-01   2.3574695e+00
   8.2700000e-01   2.3540788e+00
   8.2800000e-01   2.3506634e+00
   8.2900000e-01   2.3472233e+00
   8.3000000e-01   2.3437585e+00
   8.3100000e-01   2.3402689e+00
   8.3200000e-01   2.3367547e+00
   8.3300000e-01   2.3332157e+00
   8.3400000e-01   2.3296520e+00
   8.3500000e-01   2.3260635e+00
   8.3600000e-01   2.3224503e+00
   8.3700000e-01   2.3188122e+00
   8.3800000e-01   2.3151494e+00
   8.3900000e-01   2.3114616e+00
   8.4000000e-01   2.3077489e+00
   8.4100000e-01   2.3040113e+00
   8.4200000e-01   2.3002487e+00
   8.4300000e-01   2.2964610e+00
   8.4400000e-01   2.2926482e+00
   8.4500000e-01   2.2888102e+00
   8.4600000e-01   2.2849470e+00
   8.4700000e-01   2.2810584e+00
   8.4800000e-01   2.2771445e+00
   8.4900000e-01   2.2732051e+00
   8.5000000e-01   2.2692400e+00
   8.5100000e-01   2.2652494e+00
   8.5200000e-01   2.2612330e+00
   8.5300000e-01   2.2571907e+00
   8.5400000e-01   2.2531224e+00
   8.5500000e-01   2.2490280e+00
   8.5600000e-01   2.2449074e+00
   8.5700000e-01   2.2407605e+00
   8.5800000e-01   2.2365871e+00
   8.5900000e-01   2.2323870e+00
   8.6000000e-01   2.2281602e+00
   8.6100000e-01   2.2239065e+00
   8.6200000e-01   2.2196257e+00
   8.6300000e-01   2.2153176e+00
   8.6400000e-01   2.2109822e+00
   8.6500000e-01   2.2066191e+00
   8.6600000e-01   2.2022282e+00
   8.6700000e-01   2.1978094e+00
   8.6800000e-01   2.1933623e+00
   8.6900000e-01   2.1888869e+00
   8.7000000e-01   2.1843829e+00
   8.7100000e-01   2.1798499e+00
   8.7200000e-01   2.1752880e+00
   8.7300000e-01   2.1706967e+00
   8.7400000e-01   2.1660758e+00
   8.7500000e-01   2.1614250e+00
   8.7600000e-01   2.1567442e+00
   8.7700000e-01   2.1520329e+00
   8.7800000e-01   2.1472910e+00
   8.7900000e-01   2.1425181e+00
   8.8000000e-01   2.1377138e+00
   8.8100000e-01   2.1328780e+00
   8.8200000e-01   2.1280102e+00
   8.8300000e-01   2.1231101e+00
   8.8400000e-01   2.1181773e+00
   8.8500000e-01   2.1132115e+00
   8.8600000e-01   2.1082122e+00
   8.8700000e-01   2.1031792e+00
   8.8800000e-01   2.0981120e+00
   8.8900000e-01   2.0930101e+00
   8.9000000e-01   2.0878731e+00
   8.9100000e-01   2.0827006e+00
   8.9200000e-01   2.0774921e+00
   8.9300000e-01   2.0722472e+00
   8.9400000e-01   2.0669652e+00
   8.9500000e-01   2.0616458e+00
   8.9600000e-01   2.0562884e+00
   8.9700000e-01   2.0508924e+00
   8.9800000e-01   2.0454573e+00
   8.9900000e-01   2.0399824e+00
   9.0000000e-01   2.0344672e+00
   9.0100000e-01   2.0289110e+00
   9.0200000e-01   2.0233133e+00
   9.0300000e-01   2.0176732e+00
   9.0400000e-01   2.0119902e+00
   9.0500000e-01   2.0062635e+00
   9.0600000e-01   2.0004923e+00
   9.0700000e-01   1.9946760e+00
   9.0800000e-01   1.9888136e+00
   9.0900000e-01   1.9829044e+00
   9.1000000e-01   1.9769474e+00
   9.1100000e-01   1.9709420e+00
   9.1200000e-01   1.9648870e+00
   9.1300000e-01   1.9587816e+00
   9.1400000e-01   1.9526247e+00
   9.1500000e-01   1.9464155e+00
   9.1600000e-01   1.9401527e+00
   9.1700000e-01   1.9338353e+00
   9.1800000e-01   1.9274621e+00
   9.1900000e-01   1.9210321e+00
   9.2000000e-01   1.9145438e+00
   9.2100000e-01   1.9079962e+00
   9.2200000e-01   1.9013878e+00
   9.2300000e-01   1.8947173e+00
   9.2400000e-01   1.8879832e+00
   9.2500000e-01   1.8811841e+00
   9.2600000e-01   1.8743183e+00
   9.2700000e-01   1.8673844e+00
   9.2800000e-01   1.8603806e+00
   9.2900000e-01   1.8533051e+00
   9.3000000e-01   1.8461562e+00
   9.3100000e-01   1.8389319e+00
   9.3200000e-01   1.8316303e+00
   9.3300000e-01   1.8242493e+00
   9.3400000e-01   1.8167867e+00
   9.3500000e-01   1.8092403e+00
   9.3600000e-01   1.8016077e+00
   9.3700000e-01   1.7938865e+00
   9.3800000e-01   1.7860740e+00
   9.3900000e-01   1.7781676e+00
   9.4000000e-01   1.7701644e+00
   9.4100000e-01   1.7620614e+00
   9.4200000e-01   1.7538556e+00
   9.4300000e-01   1.7455436e+00
   9.4400000e-01   1.7371220e+00
   9.4500000e-01   1.7285872e+00
   9.4600000e-01   1.7199353e+00
   9.4700000e-01   1.7111624e+00
   9.4800000e-01   1.7022642e+00
   9.4900000e-01   1.6932361e+00
   9.5000000e-01   1.6840736e+00
   9.5100000e-01   1.6747715e+00
   9.5200000e-01   1.6653247e+00
   9.5300000e-01   1.6557274e+00
   9.5400000e-01   1.6459737e+00
   9.5500000e-01   1.6360573e+00
   9.5600000e-01   1.6259715e+00
   9.5700000e-01   1.6157090e+00
   9.5800000e-01   1.6052623e+00
   9.5900000e-01   1.5946232e+00
   9.6000000e-01   1.5837830e+00
   9.6100000e-01   1.5727323e+00
   9.6200000e-01   1.5614611e+00
   9.6300000e-01   1.5499585e+00
   9.6400000e-01   1.5382131e+00
   9.6500000e-01   1.5262122e+00
   9.6600000e-01   1.5139424e+00
   9.6700000e-01   1.5013889e+00
   9.6800000e-01   1.4885359e+00
   9.6900000e-01   1.4753661e+00
   9.7000000e-01   1.4618604e+00
   9.7100000e-01   1.4479983e+00
   9.7200000e-01   1.4337571e+00
   9.7300000e-01   1.4191118e+00
   9.7400000e-01   1.4040348e+00
   9.7500000e-01   1.3884955e+00
   9.7600000e-01   1.3724601e+00
   9.7700000e-01   1.3558904e+00
   9.7800000e-01   1.3387440e+00
   9.7900000e-01   1.3209727e+00
   9.8000000e-01   1.3025221e+00
   9.8100000e-01   1.2833302e+00
   9.8200000e-01   1.2633256e+00
   9.8300000e-01   1.2424261e+00
   9.8400000e-01   1.2205357e+00
   9.8500000e-01   1.1975417e+00
   9.8600000e-01   1.1733103e+00
   9.8700000e-01   1.1476810e+00
   9.8800000e-01   1.1204585e+00
   9.8900000e-01   1.0914020e+00
   9.9000000e-01   1.0602087e+00
   9.9100000e-01   1.0264910e+00
   9.9200000e-01   9.8973912e-01
   9.9300000e-01   9.4926254e-01
   9.9400000e-01   9.0408901e-01
   9.9500000e-01   8.5277944e-01
   9.9600000e-01   7.9305408e-01
   9.9700000e-01   7.2092924e-01
   9.9800000e-01   6.2826806e-01
   9.9900000e-01   4.9265493e-01

